An Embedded Mesh Approach for Isogeometric Boundary Layers in Contact Mechanics

This paper proposes a novel discretization workflow for contact problems in which the discretization of the contact interface is decoupled from that of the bulk domain. This separation enables independently tailored meshes for the contact interface and the bulk volume, allowing local requirements--such as element type and mesh resolution--to be addressed efficiently. Exploiting the boundary representation of CAD models, the contact interface of each body is discretized using a NURBS-based boundary layer mesh. This provides a smooth geometric description of the contact surface and enhanced inter-element continuity. The bulk domain is discretized using a structured Cartesian grid. To couple the resulting non-matching discretizations, an embedded mesh approach based on a mortar-type constraint formulation is employed. The paper describes in detail the proposed discretization workflow for generating both the isogeometric boundary layer and the structured Cartesian grid, and presents several strategies for constructing NURBS-based boundary layer meshes. Finally, a set of numerical examples is provided to validate the proposed approach.

==> fig/numerical_examples/2d_hertzian_contact/epsilon_energy.txt <==
100 2.33765829485063e-01
1000 1.84463836444930e-01
10000 1.78979796279006e-01
100000 1.78442234762826e-01
1000000 1.78382608376493e-01
10000000 1.78376494731785e-01
100000000 1.78375879633591e-01


==> fig/numerical_examples/2d_hertzian_contact/epsilon_energy_error.txt <==
1.00000000e+02 3.10523766e-01
1.00000000e+03 3.41299329e-02
1.00000000e+04 3.38564074e-03
1.00000000e+05 3.71996087e-04
1.00000000e+06 3.77222689e-05
1.00000000e+07 3.44832606e-06

==> fig/numerical_examples/2d_hertzian_contact/refinements_levels_maximum_contact_pressure_linear_kinem_p_0_3.txt <==
1 2.83933
2 5.01638
4 6.66143
8 6.97324
12 7.0347
16 7.04603

==> fig/numerical_examples/2d_hertzian_contact/refinements_levels_maximum_contact_pressure_linear_kinem_p_0_5.txt <==
1 4.76745
2 7.84837
4 8.87652
8 9.11985
12 9.17097
16 9.18732

==> fig/numerical_examples/2d_hertzian_contact/resample_points_contact_linear_kinem_p_0_3_1_16.csv <==
Point ID,activeset,norcontactstress_0,norcontactstress_1,norcontactstress_2,norcontactstress_Magnitude,Points_0,Points_1,Points_2,Points_Magnitude,tancontactstress_0,tancontactstress_1,tancontactstress_2,tancontactstress_Magnitude,vtkValidPointMask,radial_position_rad,arc_length
0,0.0,0.0,0.0,0.0,0.0,-5.0,0,-8.66025,10,0.0,0.0,0.0,0.0,1,5.7595863296889975,-5.235989774905889
1,0.0,0.0,0.0,0.0,0.0,-4.96964,0,-8.67771,10,0.0,0.0,0.0,0.0,1,5.763088590453647,-5.2009671672593925
2,0.0,0.0,0.0,0.0,0.0,-4.93922,0,-8.69506,10,0.0,0.0,0.0,0.0,1,5.7665905906686294,-5.165947165109571
3,0.0,0.0,0.0,0.0,0.0,-4.90873,0,-8.71231,10,0.0,0.0,0.0,0.0,1,5.770093738157405,-5.130915690221812
4,0.0,0.0,0.0,0.0,0.0,-4.87819,0,-8.72945,10,0.0,0.0,0.0,0.0,1,5.773595840924275,-5.095894662553107
5,0.0,0.0,0.0,0.0,0.0,-4.84759,0,-8.74648,10,0.0,0.0,0.0,0.0,1,5.77709781420535,-5.0608749297423685
6,0.0,0.0,0.0,0.0,0.0,-4.81692,0,-8.7634,10,0.0,0.0,0.0,0.0,1,5.780600580079689,-5.025847270998973
7,0.0,0.0,0.0,0.0,0.0,-4.7862,0,-8.78022,10,0.0,0.0,0.0,0.0,1,5.784102911913444,-4.990823952661422
8,0.0,0.0,0.0,0.0,0.0,-4.75542,0,-8.79693,10,0.0,0.0,0.0,0.0,1,5.787605245326349,-4.955800618532379
9,0.0,0.0,0.0,0.0,0.0,-4.72458,0,-8.81353,10,0.0,0.0,0.0,0.0,1,5.79110762604852,-4.92077681131066
10,0.0,0.0,0.0,0.0,0.0,-4.69368,0,-8.83002,10,0.0,0.0,0.0,0.0,1,5.794610099806681,-4.885752073729051
11,0.0,0.0,0.0,0.0,0.0,-4.66273,0,-8.84641,10,0.0,0.0,0.0,0.0,1,5.798112293952519,-4.8507301322706695
12,0.0,0.0,0.0,0.0,0.0,-4.63172,0,-8.86268,10,0.0,0.0,0.0,0.0,1,5.801614199934592,-4.815711072449943
13,0.0,0.0,0.0,0.0,0.0,-4.60065,0,-8.87885,10,0.0,0.0,0.0,0.0,1,5.805116792915804,-4.780685142637822
14,0.0,0.0,0.0,0.0,0.0,-4.56953,0,-8.89491,10,0.0,0.0,0.0,0.0,1,5.808618762827548,-4.74566544352038
15,0.0,0.0,0.0,0.0,0.0,-4.53834,0,-8.91086,10,0.0,0.0,0.0,0.0,1,5.8121219327331355,-4.710633744464509
16,0.0,0.0,0.0,0.0,0.0,-4.50711,0,-8.9267,10,0.0,0.0,0.0,0.0,1,5.815623675060506,-4.675616321190802
17,0.0,0.0,0.0,0.0,0.0,-4.47582,0,-8.94243,10,0.0,0.0,0.0,0.0,1,5.819125814484761,-4.640594926948253
18,0.0,0.0,0.0,0.0,0.0,-4.44447,0,-8.95805,10,0.0,0.0,0.0,0.0,1,5.822628396669204,-4.605569105103825
19,0.0,0.0,0.0,0.0,0.0,-4.41307,0,-8.97356,10,0.0,0.0,0.0,0.0,1,5.826130569888576,-4.570547372910099
20,0.0,0.0,0.0,0.0,0.0,-4.38161,0,-8.98896,10,0.0,0.0,0.0,0.0,1,5.829633274014167,-4.53552033165419
21,0.0,0.0,0.0,0.0,0.0,-4.3501,0,-9.00425,10,0.0,0.0,0.0,0.0,1,5.833135654209444,-4.500496529701422
22,0.0,0.0,0.0,0.0,0.0,-4.31854,0,-9.01943,10,0.0,0.0,0.0,0.0,1,5.836637751467029,-4.465475557125572
23,0.0,0.0,0.0,0.0,0.0,-4.28693,0,-9.0345,10,0.0,0.0,0.0,0.0,1,5.840139606800682,-4.430457003789037
24,0.0,0.0,0.0,0.0,0.0,-4.25526,0,-9.04946,10,0.0,0.0,0.0,0.0,1,5.843642166188085,-4.39543140991502
25,0.0,0.0,0.0,0.0,0.0,-4.22354,0,-9.06431,10,0.0,0.0,0.0,0.0,1,5.847144568698329,-4.360407384812568
26,0.0,0.0,0.0,0.0,0.0,-4.19177,0,-9.07905,10,0.0,0.0,0.0,0.0,1,5.850646855355637,-4.325384518239488
27,0.0,0.0,0.0,0.0,0.0,-4.15994,0,-9.09367,10,0.0,0.0,0.0,0.0,1,5.854149560565398,-4.290357466141884
28,0.0,0.0,0.0,0.0,0.0,-4.12807,0,-9.10819,10,0.0,0.0,0.0,0.0,1,5.857651743258581,-4.25533563921006
29,0.0,0.0,0.0,0.0,0.0,-4.09614,0,-9.12259,10,0.0,0.0,0.0,0.0,1,5.8611544358479435,-4.220308713316427
30,0.0,0.0,0.0,0.0,0.0,-4.06417,0,-9.13688,10,0.0,0.0,0.0,0.0,1,5.864656272293639,-4.185290348859468
31,0.0,0.0,0.0,0.0,0.0,-4.03214,0,-9.15106,10,0.0,0.0,0.0,0.0,1,5.8681591195699525,-4.150261876096337
32,0.0,0.0,0.0,0.0,0.0,-4.00007,0,-9.16512,10,0.0,0.0,0.0,0.0,1,5.871660789909068,-4.11524517270518
33,0.0,0.0,0.0,0.0,0.0,-3.96794,0,-9.17908,10,0.0,0.0,0.0,0.0,1,5.875163959164748,-4.08021348014838
34,0.0,0.0,0.0,0.0,0.0,-3.93577,0,-9.19292,10,0.0,0.0,0.0,0.0,1,5.8786660371346455,-4.045192700449405
35,0.0,0.0,0.0,0.0,0.0,-3.90355,0,-9.20664,10,0.0,0.0,0.0,0.0,1,5.8821679910001325,-4.01017316179454
36,0.0,0.0,0.0,0.0,0.0,-3.87128,0,-9.22026,10,0.0,0.0,0.0,0.0,1,5.885670645696248,-3.9751466148333847
37,0.0,0.0,0.0,0.0,0.0,-3.83897,0,-9.23376,10,0.0,0.0,0.0,0.0,1,5.889172341348489,-3.9401296583109655
38,0.0,0.0,0.0,0.0,0.0,-3.8066,0,-9.24715,10,0.0,0.0,0.0,0.0,1,5.892675354688857,-3.9050995249072997
39,0.0,0.0,0.0,0.0,0.0,-3.77419,0,-9.26043,10,0.0,0.0,0.0,0.0,1,5.896177878583482,-3.8700742859610386
40,0.0,0.0,0.0,0.0,0.0,-3.74174,0,-9.27359,10,0.0,0.0,0.0,0.0,1,5.8996795758133365,-3.835057313662496
41,0.0,0.0,0.0,0.0,0.0,-3.70923,0,-9.28663,10,0.0,0.0,0.0,0.0,1,5.9031823504423935,-3.8000295673719293
42,0.0,0.0,0.0,0.0,0.0,-3.67669,0,-9.29957,10,0.0,0.0,0.0,0.0,1,5.9066842024930795,-3.7650110468650695
43,0.0,0.0,0.0,0.0,0.0,-3.64409,0,-9.31239,10,0.0,0.0,0.0,0.0,1,5.91018722024247,-3.729980869371161
44,0.0,0.0,0.0,0.0,0.0,-3.61146,0,-9.32509,10,0.0,0.0,0.0,0.0,1,5.9136886606246115,-3.694966465549747
45,0.0,0.0,0.0,0.0,0.0,-3.57877,0,-9.33769,10,0.0,0.0,0.0,0.0,1,5.917192083740942,-3.6599322343864387
46,0.0,0.0,0.0,0.0,0.0,-3.54605,0,-9.35016,10,0.0,0.0,0.0,0.0,1,5.920693655475461,-3.6249165170412567
47,0.0,0.0,0.0,0.0,0.0,-3.51328,0,-9.36252,10,0.0,0.0,0.0,0.0,1,5.924196003953696,-3.5898930322588996
48,0.0,0.0,0.0,0.0,0.0,-3.48047,0,-9.37477,10,0.0,0.0,0.0,0.0,1,5.927698232457336,-3.5548707472224947
49,0.0,0.0,0.0,0.0,0.0,-3.44761,0,-9.3869,10,0.0,0.0,0.0,0.0,1,5.931200971974279,-3.5198433520530727
50,0.0,0.0,0.0,0.0,0.0,-3.41472,0,-9.39892,10,0.0,0.0,0.0,0.0,1,5.934702734730726,-3.4848257244886014
51,0.0,0.0,0.0,0.0,0.0,-3.38178,0,-9.41082,10,0.0,0.0,0.0,0.0,1,5.938205098188791,-3.449802089907948
52,0.0,0.0,0.0,0.0,0.0,-3.3488,0,-9.42261,10,0.0,0.0,0.0,0.0,1,5.941707505477633,-3.414778017019529
53,0.0,0.0,0.0,0.0,0.0,-3.31577,0,-9.43428,10,0.0,0.0,0.0,0.0,1,5.945210605502195,-3.379747016773905
54,0.0,0.0,0.0,0.0,0.0,-3.28271,0,-9.44584,10,0.0,0.0,0.0,0.0,1,5.948712887800399,-3.344724193791876
55,0.0,0.0,0.0,0.0,0.0,-3.24961,0,-9.45727,10,0.0,0.0,0.0,0.0,1,5.952214681763272,-3.309706254163139
56,0.0,0.0,0.0,0.0,0.0,-3.21647,0,-9.4686,10,0.0,0.0,0.0,0.0,1,5.955717009255574,-3.2746829792401257
57,0.0,0.0,0.0,0.0,0.0,-3.18329,0,-9.4798,10,0.0,0.0,0.0,0.0,1,5.959218942384681,-3.239663647949051
58,0.0,0.0,0.0,0.0,0.0,-3.15006,0,-9.4909,10,0.0,0.0,0.0,0.0,1,5.962722432210477,-3.2046287496910963
59,0.0,0.0,0.0,0.0,0.0,-3.11681,0,-9.50187,10,0.0,0.0,0.0,0.0,1,5.966223723465067,-3.1696158371451943
60,0.0,0.0,0.0,0.0,0.0,-3.08351,0,-9.51273,10,0.0,0.0,0.0,0.0,1,5.969726337080756,-3.1345897009883004
61,0.0,0.0,0.0,0.0,0.0,-3.05017,0,-9.52347,10,0.0,0.0,0.0,0.0,1,5.973229055930865,-3.0995625124872106
62,0.0,0.0,0.0,0.0,0.0,-3.0168,0,-9.53409,10,0.0,0.0,0.0,0.0,1,5.976730973567548,-3.06454333612038
63,0.0,0.0,0.0,0.0,0.0,-2.98339,0,-9.5446,10,0.0,0.0,0.0,0.0,1,5.980233386587802,-3.0295192059178433
64,0.0,0.0,0.0,0.0,0.0,-2.94994,0,-9.55499,10,0.0,0.0,0.0,0.0,1,5.983736036934348,-2.9944927024523764
65,0.0,0.0,0.0,0.0,0.0,-2.91646,0,-9.56526,10,0.0,0.0,0.0,0.0,1,5.98723801502331,-2.9594729215627638
66,0.0,0.0,0.0,0.0,0.0,-2.88294,0,-9.57542,10,0.0,0.0,0.0,0.0,1,5.990740610565872,-2.9244469661371397
67,0.0,0.0,0.0,0.0,0.0,-2.84939,0,-9.58546,10,0.0,0.0,0.0,0.0,1,5.994242616944153,-2.88942690235433
68,0.0,0.0,0.0,0.0,0.0,-2.8158,0,-9.59538,10,0.0,0.0,0.0,0.0,1,5.9977450376145045,-2.854402695650819
69,0.0,0.0,0.0,0.0,0.0,-2.78217,0,-9.60518,10,0.0,0.0,0.0,0.0,1,6.001247919476804,-2.8193738770278216
70,0.0,0.0,0.0,0.0,0.0,-2.74852,0,-9.61487,10,0.0,0.0,0.0,0.0,1,6.00474966127511,-2.7843564590447656
71,0.0,0.0,0.0,0.0,0.0,-2.71483,0,-9.62443,10,0.0,0.0,0.0,0.0,1,6.0082516759117945,-2.7493363126779187
72,0.0,0.0,0.0,0.0,0.0,-2.6811,0,-9.63388,10,0.0,0.0,0.0,0.0,1,6.01175455657396,-2.714307506056258
73,0.0,0.0,0.0,0.0,0.0,-2.64734,0,-9.64321,10,0.0,0.0,0.0,0.0,1,6.015257110893595,-2.6792819628599176
74,0.0,0.0,0.0,0.0,0.0,-2.61355,0,-9.65243,10,0.0,0.0,0.0,0.0,1,6.018759644220475,-2.644256629591112
75,0.0,0.0,0.0,0.0,0.0,-2.57973,0,-9.66152,10,0.0,0.0,0.0,0.0,1,6.022261674477916,-2.6092363270167027
76,0.0,0.0,0.0,0.0,0.0,-2.54588,0,-9.6705,10,0.0,0.0,0.0,0.0,1,6.025763765020893,-2.5742154215869277
77,0.0,0.0,0.0,0.0,0.0,-2.51199,0,-9.67935,10,0.0,0.0,0.0,0.0,1,6.029266415268539,-2.5391889191104724
78,0.0,0.0,0.0,0.0,0.0,-2.47808,0,-9.68809,10,0.0,0.0,0.0,0.0,1,6.032768240063605,-2.5041706711598124
79,0.0,0.0,0.0,0.0,0.0,-2.44413,0,-9.69671,10,0.0,0.0,0.0,0.0,1,6.036270965597395,-2.469143415821911
80,0.0,0.0,0.0,0.0,0.0,-2.41016,0,-9.70521,10,0.0,0.0,0.0,0.0,1,6.039772697440064,-2.4341260973952217
81,0.0,0.0,0.0,0.0,0.0,-2.37615,0,-9.71359,10,0.0,0.0,0.0,0.0,1,6.043275419825144,-2.3990988735444247
82,0.0,0.0,0.0,0.0,0.0,-2.34212,0,-9.72186,10,0.0,0.0,0.0,0.0,1,6.046777469134827,-2.3640783804475944
83,0.0,0.0,0.0,0.0,0.0,-2.30805,0,-9.73,10,0.0,0.0,0.0,0.0,1,6.0502803611189515,-2.329049460606349
84,0.0,0.0,0.0,0.0,0.0,-2.27396,0,-9.73802,10,0.0,0.0,0.0,0.0,1,6.053782432246196,-2.294028749333904
85,0.0,0.0,0.0,0.0,0.0,-2.23984,0,-9.74593,10,0.0,0.0,0.0,0.0,1,6.057284922725889,-2.259003844536977
86,0.0,0.0,0.0,0.0,0.0,-2.20569,0,-9.75371,10,0.0,0.0,0.0,0.0,1,6.060787425200744,-2.223978819788421
87,0.0,0.0,0.0,0.0,0.0,-2.17152,0,-9.76138,10,0.0,0.0,0.0,0.0,1,6.064289452088629,-2.188958550909568
88,0.0,0.0,0.0,0.0,0.0,-2.13732,0,-9.76892,10,0.0,0.0,0.0,0.0,1,6.067791584281946,-2.153937228976403
89,0.0,0.0,0.0,0.0,0.0,-2.10309,0,-9.77635,10,0.0,0.0,0.0,0.0,1,6.071294296658852,-2.118910105207341
90,0.0,0.0,0.0,0.0,0.0,-2.06884,0,-9.78366,10,0.0,0.0,0.0,0.0,1,6.074796437666436,-2.083888695131506
91,0.0,0.0,0.0,0.0,0.0,-2.03456,0,-9.79084,10,0.0,0.0,0.0,0.0,1,6.078298824711686,-2.0488648246790007
92,0.0,0.0,0.0,0.0,0.0,-2.00026,0,-9.79791,10,0.0,0.0,0.0,0.0,1,6.081800932283913,-2.013843748956738
93,0.0,0.0,0.0,0.0,0.0,-1.96593,0,-9.80485,10,0.0,0.0,0.0,0.0,1,6.08530337920854,-1.9788192797104642
94,0.0,0.0,0.0,0.0,0.0,-1.93158,0,-9.81168,10,0.0,0.0,0.0,0.0,1,6.088805624836688,-1.9437968234289826
95,0.0,0.0,0.0,0.0,0.0,-1.8972,0,-9.81838,10,0.0,0.0,0.0,0.0,1,6.09230830310347,-1.908770040761155
96,0.0,0.0,0.0,0.0,0.0,-1.8628,0,-9.82497,10,0.0,0.0,0.0,0.0,1,6.095810858237202,-1.8737444894238422
97,0.0,0.0,0.0,0.0,0.0,-1.82838,0,-9.83143,10,0.0,0.0,0.0,0.0,1,6.099312956098702,-1.8387235108088475
98,0.0,0.0,0.0,0.0,0.0,-1.79394,0,-9.83777,10,0.0,0.0,0.0,0.0,1,6.102814828290769,-1.8037047888881759
99,0.0,0.0,0.0,0.0,0.0,-1.75947,0,-9.844,10,0.0,0.0,0.0,0.0,1,6.106317677060315,-1.7686763011927127
100,0.0,0.0,0.0,0.0,0.0,-1.72498,0,-9.8501,10,0.0,0.0,0.0,0.0,1,6.109820205798327,-1.7336510138125902
101,0.0,0.0,0.0,0.0,0.0,-1.69047,0,-9.85608,10,0.0,0.0,0.0,0.0,1,6.113322635786254,-1.6986267139333222
102,0.0,0.0,0.0,0.0,0.0,-1.65595,0,-9.86194,10,0.0,0.0,0.0,0.0,1,6.1168240227251705,-1.6636128445441614
103,0.0,0.0,0.0,0.0,0.0,-1.6214,0,-9.86768,10,0.0,0.0,0.0,0.0,1,6.12032638032814,-1.6285892685144603
104,0.0,0.0,0.0,0.0,0.0,-1.58683,0,-9.8733,10,0.0,0.0,0.0,0.0,1,6.12382876488763,-1.5935654229195606
105,0.0,0.0,0.0,0.0,0.0,-1.55224,0,-9.87879,10,0.0,0.0,0.0,0.0,1,6.127331063077919,-1.5585424410166766
106,0.0,0.0,0.0,0.0,0.0,-1.51763,0,-9.88417,10,0.0,0.0,0.0,0.0,1,6.130833630700989,-1.5235167647859669
107,0.0,0.0,0.0,0.0,0.0,-1.483,0,-9.88942,10,0.0,0.0,0.0,0.0,1,6.134336202658437,-1.4884910452114894
108,0.0,0.0,0.0,0.0,0.0,-1.44836,0,-9.89456,10,0.0,0.0,0.0,0.0,1,6.1378381314329244,-1.453471757466616
109,0.0,0.0,0.0,0.0,0.0,-1.41369,0,-9.89957,10,0.0,0.0,0.0,0.0,1,6.141341144161198,-1.418441630183878
110,0.0,0.0,0.0,0.0,0.0,-1.37901,0,-9.90446,10,0.0,0.0,0.0,0.0,1,6.144843451601874,-1.3834185557771264
111,0.0,0.0,0.0,0.0,0.0,-1.34432,0,-9.90923,10,0.0,0.0,0.0,0.0,1,6.148345094149785,-1.3484021302980125
112,0.0,0.0,0.0,0.0,0.0,-1.3096,0,-9.91388,10,0.0,0.0,0.0,0.0,1,6.151848095023729,-1.3133721215585723
113,0.0,0.0,0.0,0.0,0.0,-1.27487,0,-9.9184,10,0.0,0.0,0.0,0.0,1,6.155350386261765,-1.2783492091782094
114,0.0,0.0,0.0,0.0,0.0,-1.24013,0,-9.92281,10,0.0,0.0,0.0,0.0,1,6.158852266771989,-1.2433304040759765
115,0.0,0.0,0.0,0.0,0.0,-1.20537,0,-9.92709,10,0.0,0.0,0.0,0.0,1,6.16235451826553,-1.2083078891405634
116,0.0,0.0,0.0,0.0,0.0,-1.17059,0,-9.93125,10,0.0,0.0,0.0,0.0,1,6.165857310018138,-1.1732799716144768
117,0.0,0.0,0.0,0.0,0.0,-1.1358,0,-9.93529,10,0.0,0.0,0.0,0.0,1,6.169359690249766,-1.1382561692982023
118,0.0,0.0,0.0,0.0,0.0,-1.101,0,-9.93921,10,0.0,0.0,0.0,0.0,1,6.1728616994913095,-1.1032360768827658
119,0.0,0.0,0.0,0.0,0.0,-1.06618,0,-9.943,10,0.0,0.0,0.0,0.0,1,6.176364265982491,-1.0682104119709521
120,0.0,0.0,0.0,0.0,0.0,-1.03135,0,-9.94667,10,0.0,0.0,0.0,0.0,1,6.179866550324464,-1.0331875685512273
121,0.0,0.0,0.0,0.0,0.0,-0.996508,0,-9.95022,10,0.0,0.0,0.0,0.0,1,6.183368792092104,-0.9981651508748257
122,0.0,0.0,0.0,0.0,0.0,-0.961653,0,-9.95365,10,0.0,0.0,0.0,0.0,1,6.186871131616138,-0.9631417556344815
123,0.0,0.0,0.0,0.0,0.0,-0.926786,0,-9.95696,10,0.0,0.0,0.0,0.0,1,6.1903735102203585,-0.9281179695922788
124,0.0,0.0,0.0,0.0,0.0,-0.891908,0,-9.96015,10,0.0,0.0,0.0,0.0,1,6.19387586909089,-0.8930943808869642
125,0.0,0.0,0.0,0.0,0.0,-0.857019,0,-9.96321,10,0.0,0.0,0.0,0.0,1,6.197378163215639,-0.858071439639474
126,0.0,0.0,0.0,0.0,0.0,-0.822119,0,-9.96615,10,0.0,0.0,0.0,0.0,1,6.200880525964331,-0.8230478121525522
127,0.0,0.0,0.0,0.0,0.0,-0.78721,0,-9.96897,10,0.0,0.0,0.0,0.0,1,6.2043827986438345,-0.7880250853575177
128,0.0,0.0,0.0,0.0,0.0,-0.75229,0,-9.97166,10,0.0,0.0,0.0,0.0,1,6.207885145974701,-0.7530016120488554
129,0.0,0.0,0.0,0.0,0.0,-0.717362,0,-9.97424,10,0.0,0.0,0.0,0.0,1,6.211387463355072,-0.7179784382451402
130,0.0,0.0,0.0,0.0,0.0,-0.682424,0,-9.97669,10,0.0,0.0,0.0,0.0,1,6.2148898437947455,-0.6829546338484107
131,0.0,0.0,0.0,0.0,0.0,-0.647478,0,-9.97902,10,0.0,0.0,0.0,0.0,1,6.218392203528926,-0.6479310365066056
132,0.0974537,0.000706471,3.5904e-16,0.149617,0.149618,-0.612525,0,-9.98122,10,-3.97161e-16,-5.65855e-19,1.8782100000000003e-18,3.97166e-16,1,6.221894421933883,-0.6129088524570321
133,0.454488,0.00329472,1.67443e-15,0.697757,0.697764,-0.577563,0,-9.98331,10,-1.85221e-15,-2.6389400000000004e-18,8.75925e-18,1.85223e-15,1,6.225396865053688,-0.5778844212589789
134,0.866563,0.00539634,3.36125e-15,1.55472,1.55473,-0.542595,0,-9.98527,10,-4.68492e-15,-1.47704e-16,1.43466e-17,4.68727e-15,1,6.228899154820259,-0.5428615235932739
135,1.00009,0.00341811,4.22412e-15,2.5177,2.5177,-0.50762,0,-9.98711,10,-9.05959e-15,-5.57816e-16,9.087460000000001e-18,9.07675e-15,1,6.232401492675935,-0.5078381450365157
136,1.00018,0.000748167,1.1214e-15,3.41726,3.41726,-0.472639,0,-9.98882,10,-1.2418e-14,2.52441e-16,1.98928e-18,1.24206e-14,1,6.235903771842743,-0.47281535336843206
137,1.00024,1.16358e-07,-6.18663e-15,4.1423,4.1423,-0.437652,0,-9.99042,10,-1.09492e-14,2.9643e-15,4.33296e-22,1.13433e-14,1,6.239406130666933,-0.4377917651265335
138,1.00028,4.8044e-08,-7.37012e-15,4.72322,4.72322,-0.402659,0,-9.99189,10,3.89484e-15,5.21274e-15,1.54546e-22,6.50711e-15,1,6.242908518437919,-0.40276788741667247
139,1.0003,1.48885e-08,5.12141e-17,5.19077,5.19077,-0.367662,0,-9.99324,10,2.69904e-14,5.25918e-15,4.09643e-23,2.7498e-14,1,6.246410822868421,-0.3677448431116517
140,1.0003,2.4819e-09,4.77994e-15,5.57628,5.57628,-0.33266,0,-9.99447,10,2.92203e-14,2.46498e-15,6.82793e-24,2.93241e-14,1,6.249913184134521,-0.3327212304506517
141,1.00027,5.8383e-14,2.84664e-15,5.90043,5.90043,-0.297654,0,-9.99557,10,1.03862e-14,-1.27228e-15,-6.374330000000001e-28,1.04638e-14,1,6.253415512782797,-0.29769794396788996
142,1.00022,4.1391e-14,-2.81137e-15,6.17386,6.17386,-0.262645,0,-9.99655,10,-2.45748e-15,-1.66518e-15,-5.18826e-28,2.96851e-15,1,6.256917785845949,-0.26267521333637234
143,1.00014,2.71718e-14,-7.3537e-15,6.40334,6.40334,-0.227632,0,-9.99741,10,-1.67039e-15,1.40059e-15,-3.3862500000000003e-28,2.17987e-15,1,6.260420143501179,-0.22765163678407419
144,1.00005,-2.21804e-15,-4.98909e-15,6.59368,6.59368,-0.192616,0,-9.99814,10,1.06752e-14,5.95189e-15,-7.64156e-29,1.22223e-14,1,6.263922506731722,-0.19262800447863526
145,1.00007,-2.9436e-14,-9.58964e-16,6.74729,6.74729,-0.157598,0,-9.99876,10,2.12833e-14,8.53111e-15,9.004920000000001e-29,2.29295e-14,1,6.2674248577736495,-0.15760449405937038
146,1.00016,-3.05536e-14,-2.06604e-15,6.86733,6.86733,-0.122579,0,-9.99925,10,1.69854e-14,6.23536e-15,-1.94512e-29,1.80938e-14,1,6.270927101792391,-0.12258205387195176
147,1.00023,1.73824e-16,-4.62933e-15,6.95575,6.95575,-0.0875572,0,-9.99962,10,9.12003e-15,3.05595e-15,-2.4556100000000003e-28,9.61841e-15,1,6.274429478210314,-0.08755828969272272
148,1.00028,5.14498e-14,-6.45048e-15,7.01378,7.01378,-0.0525348,0,-9.99986,10,5.28311e-15,1.24958e-15,-4.29125e-28,5.42888e-15,1,6.277931801961422,-0.05253505218163923
149,1.0003,6.6257e-14,-9.38522e-15,7.04203,7.04203,-0.0175117,0,-9.99998,10,3.3026e-15,-1.37402e-15,-4.0265999999999997e-28,3.57702e-15,1,6.281434135467291,-0.017511717122957293
150,1.0003,3.20509e-14,-1.17103e-14,7.04087,7.04087,0.0175117,0,-9.99998,10,4.48675e-15,-5.18376e-15,-2.03576e-28,6.85582e-15,1,0.0017511717122955517,0.017511717122955517
151,1.00028,-3.33567e-15,-6.84433e-15,7.01029,7.01029,0.0525348,0,-9.99986,10,1.48685e-14,-8.07576e-15,-1.47414e-28,1.69201e-14,1,0.005253505218163923,0.05253505218163923
152,1.00023,-2.23554e-14,2.33236e-15,6.9499,6.9499,0.0875572,0,-9.99962,10,2.52973e-14,-8.45638e-15,-1.28462e-28,2.66733e-14,1,0.008755828969272628,0.08755828969272628
153,1.00016,-2.97964e-14,5.96252e-15,6.85902,6.85902,0.122579,0,-9.99925,10,1.54281e-14,-5.10848e-15,2.69609e-28,1.62519e-14,1,0.012258205387195353,0.12258205387195353
154,1.00007,-4.68195e-14,4.52443e-15,6.73641,6.73641,0.157598,0,-9.99876,10,-5.83199e-16,-8.45899e-16,6.888590000000001e-28,1.02746e-15,1,0.015760449405935795,0.15760449405935795
155,1.00005,-1.00016e-13,2.41988e-15,6.58007,6.58007,0.192616,0,-9.99814,10,4.39786e-15,-3.23935e-17,4.7700700000000005e-28,4.39798e-15,1,0.01926280044786388,0.19262800447863881
156,1.00014,-1.25976e-13,1.76978e-15,6.38676,6.38676,0.227632,0,-9.99741,10,8.68969e-15,-2.21334e-16,1.8295e-28,8.69251e-15,1,0.02276516367840742,0.22765163678407419
157,1.00022,-8.03684e-14,3.38693e-15,6.15398,6.15398,0.262645,0,-9.99655,10,-6.09668e-15,8.8264e-16,2.85871e-28,6.16024e-15,1,0.02626752133363741,0.2626752133363741
158,1.00027,-3.394e-14,4.51424e-15,5.87681,5.87681,0.297654,0,-9.99557,10,-2.02178e-14,1.15434e-15,3.50369e-28,2.02507e-14,1,0.029769794396788285,0.29769794396788285
159,1.0003,-2.8532e-09,3.09775e-15,5.54822,5.54822,0.33266,0,-9.99447,10,-2.07961e-14,4.47249e-17,1.26324e-23,2.07961e-14,1,0.033272123045064994,0.33272123045064994
160,1.0003,-1.71221e-08,-1.50834e-15,5.15698,5.15698,0.367662,0,-9.99324,10,-8.7022e-15,1.59585e-16,7.580680000000001e-23,8.70366e-15,1,0.03677448431116481,0.3677448431116481
161,1.00028,-5.27079e-08,-6.61874e-15,4.68137,4.68137,0.402659,0,-9.99189,10,8.50859e-15,1.6666e-15,2.27389e-22,8.67027e-15,1,0.04027678874166707,0.4027678874166707
162,1.00024,-1.20932e-07,-6.01029e-15,4.08862,4.08862,0.437652,0,-9.99042,10,1.61818e-14,2.14355e-15,5.05192e-22,1.63231e-14,1,0.04377917651265317,0.43779176512653173
163,1.00018,-0.000801528,-1.1686e-15,3.34953,3.34953,0.472639,0,-9.98882,10,1.26868e-14,1.24068e-15,-3.98988e-18,1.27473e-14,1,0.047281535336843206,0.47281535336843206
164,1.00009,-0.00366246,2.02398e-15,2.43697,2.43698,0.50762,0,-9.98711,10,3.82208e-15,-2.09608e-16,-1.82372e-17,3.82786e-15,1,0.050783814503651215,0.5078381450365121
165,0.866573,-0.00578257,2.73799e-15,1.47725,1.47726,0.542595,0,-9.98527,10,-3.69672e-15,-1.22062e-15,-2.87957e-17,3.89313e-15,1,0.05428615235932721,0.5428615235932721
166,0.454537,-0.00353087,1.60455e-15,0.655802,0.655812,0.577563,0,-9.98331,10,-3.26538e-15,-8.35621e-16,-1.7583e-17,3.37065e-15,1,0.057788442125898065,0.5778844212589807
167,0.0974798,-0.00075723,3.4411e-16,0.140643,0.140645,0.612525,0,-9.98122,10,-7.00294e-16,-1.79207e-16,-3.77085e-18,7.2287e-16,1,0.06129088524570303,0.6129088524570303
168,0.0,0.0,0.0,0.0,0.0,0.647478,0,-9.97902,10,0.0,0.0,0.0,0.0,1,0.06479310365066038,0.6479310365066038
169,0.0,0.0,0.0,0.0,0.0,0.682424,0,-9.97669,10,0.0,0.0,0.0,0.0,1,0.06829546338484072,0.6829546338484072
170,0.0,0.0,0.0,0.0,0.0,0.717362,0,-9.97424,10,0.0,0.0,0.0,0.0,1,0.07179784382451437,0.7179784382451437
171,0.0,0.0,0.0,0.0,0.0,0.75229,0,-9.97166,10,0.0,0.0,0.0,0.0,1,0.07530016120488536,0.7530016120488536
172,0.0,0.0,0.0,0.0,0.0,0.78721,0,-9.96897,10,0.0,0.0,0.0,0.0,1,0.07880250853575088,0.7880250853575088
173,0.0,0.0,0.0,0.0,0.0,0.822119,0,-9.96615,10,0.0,0.0,0.0,0.0,1,0.08230478121525486,0.8230478121525486
174,0.0,0.0,0.0,0.0,0.0,0.857019,0,-9.96321,10,0.0,0.0,0.0,0.0,1,0.0858071439639474,0.858071439639474
175,0.0,0.0,0.0,0.0,0.0,0.891908,0,-9.96015,10,0.0,0.0,0.0,0.0,1,0.08930943808869607,0.8930943808869607
176,0.0,0.0,0.0,0.0,0.0,0.926786,0,-9.95696,10,0.0,0.0,0.0,0.0,1,0.0928117969592277,0.928117969592277
177,0.0,0.0,0.0,0.0,0.0,0.961653,0,-9.95365,10,0.0,0.0,0.0,0.0,1,0.09631417556344779,0.9631417556344779
178,0.0,0.0,0.0,0.0,0.0,0.996508,0,-9.95022,10,0.0,0.0,0.0,0.0,1,0.09981651508748257,0.9981651508748257
179,0.0,0.0,0.0,0.0,0.0,1.03135,0,-9.94667,10,0.0,0.0,0.0,0.0,1,0.10331875685512237,1.0331875685512237
180,0.0,0.0,0.0,0.0,0.0,1.06618,0,-9.943,10,0.0,0.0,0.0,0.0,1,0.10682104119709557,1.0682104119709557
181,0.0,0.0,0.0,0.0,0.0,1.101,0,-9.93921,10,0.0,0.0,0.0,0.0,1,0.11032360768827676,1.1032360768827676
182,0.0,0.0,0.0,0.0,0.0,1.1358,0,-9.93529,10,0.0,0.0,0.0,0.0,1,0.1138256169298204,1.138256169298204
183,0.0,0.0,0.0,0.0,0.0,1.17059,0,-9.93125,10,0.0,0.0,0.0,0.0,1,0.11732799716144804,1.1732799716144804
184,0.0,0.0,0.0,0.0,0.0,1.20537,0,-9.92709,10,0.0,0.0,0.0,0.0,1,0.12083078891405652,1.2083078891405652
185,0.0,0.0,0.0,0.0,0.0,1.24013,0,-9.92281,10,0.0,0.0,0.0,0.0,1,0.1243330404075973,1.243330404075973
186,0.0,0.0,0.0,0.0,0.0,1.27487,0,-9.9184,10,0.0,0.0,0.0,0.0,1,0.12783492091782112,1.2783492091782112
187,0.0,0.0,0.0,0.0,0.0,1.3096,0,-9.91388,10,0.0,0.0,0.0,0.0,1,0.13133721215585759,1.3133721215585759
188,0.0,0.0,0.0,0.0,0.0,1.34432,0,-9.90923,10,0.0,0.0,0.0,0.0,1,0.13484021302980143,1.3484021302980143
189,0.0,0.0,0.0,0.0,0.0,1.37901,0,-9.90446,10,0.0,0.0,0.0,0.0,1,0.13834185557771228,1.3834185557771228
190,0.0,0.0,0.0,0.0,0.0,1.41369,0,-9.89957,10,0.0,0.0,0.0,0.0,1,0.14184416301838798,1.4184416301838798
191,0.0,0.0,0.0,0.0,0.0,1.44836,0,-9.89456,10,0.0,0.0,0.0,0.0,1,0.14534717574666178,1.4534717574666178
192,0.0,0.0,0.0,0.0,0.0,1.483,0,-9.88942,10,0.0,0.0,0.0,0.0,1,0.1488491045211493,1.488491045211493
193,0.0,0.0,0.0,0.0,0.0,1.51763,0,-9.88417,10,0.0,0.0,0.0,0.0,1,0.15235167647859704,1.5235167647859704
194,0.0,0.0,0.0,0.0,0.0,1.55224,0,-9.87879,10,0.0,0.0,0.0,0.0,1,0.15585424410166748,1.5585424410166748
195,0.0,0.0,0.0,0.0,0.0,1.58683,0,-9.8733,10,0.0,0.0,0.0,0.0,1,0.15935654229195606,1.5935654229195606
196,0.0,0.0,0.0,0.0,0.0,1.6214,0,-9.86768,10,0.0,0.0,0.0,0.0,1,0.1628589268514462,1.628589268514462
197,0.0,0.0,0.0,0.0,0.0,1.65595,0,-9.86194,10,0.0,0.0,0.0,0.0,1,0.16636128445441578,1.6636128445441578
198,0.0,0.0,0.0,0.0,0.0,1.69047,0,-9.85608,10,0.0,0.0,0.0,0.0,1,0.16986267139333222,1.6986267139333222
199,0.0,0.0,0.0,0.0,0.0,1.72498,0,-9.8501,10,0.0,0.0,0.0,0.0,1,0.1733651013812585,1.733651013812585
200,0.0,0.0,0.0,0.0,0.0,1.75947,0,-9.844,10,0.0,0.0,0.0,0.0,1,0.1768676301192702,1.768676301192702
201,0.0,0.0,0.0,0.0,0.0,1.79394,0,-9.83777,10,0.0,0.0,0.0,0.0,1,0.18037047888881652,1.8037047888881652
202,0.0,0.0,0.0,0.0,0.0,1.82838,0,-9.83143,10,0.0,0.0,0.0,0.0,1,0.1838723510808844,1.838723510808844
203,0.0,0.0,0.0,0.0,0.0,1.8628,0,-9.82497,10,0.0,0.0,0.0,0.0,1,0.18737444894238386,1.8737444894238386
204,0.0,0.0,0.0,0.0,0.0,1.8972,0,-9.81838,10,0.0,0.0,0.0,0.0,1,0.19087700407611585,1.9087700407611585
205,0.0,0.0,0.0,0.0,0.0,1.93158,0,-9.81168,10,0.0,0.0,0.0,0.0,1,0.19437968234289826,1.9437968234289826
206,0.0,0.0,0.0,0.0,0.0,1.96593,0,-9.80485,10,0.0,0.0,0.0,0.0,1,0.19788192797104642,1.9788192797104642
207,0.0,0.0,0.0,0.0,0.0,2.00026,0,-9.79791,10,0.0,0.0,0.0,0.0,1,0.20138437489567362,2.0138437489567362
208,0.0,0.0,0.0,0.0,0.0,2.03456,0,-9.79084,10,0.0,0.0,0.0,0.0,1,0.20488648246790042,2.048864824679004
209,0.0,0.0,0.0,0.0,0.0,2.06884,0,-9.78366,10,0.0,0.0,0.0,0.0,1,0.2083888695131506,2.083888695131506
210,0.0,0.0,0.0,0.0,0.0,2.10309,0,-9.77635,10,0.0,0.0,0.0,0.0,1,0.2118910105207341,2.118910105207341
211,0.0,0.0,0.0,0.0,0.0,2.13732,0,-9.76892,10,0.0,0.0,0.0,0.0,1,0.21539372289764014,2.1539372289764014
212,0.0,0.0,0.0,0.0,0.0,2.17152,0,-9.76138,10,0.0,0.0,0.0,0.0,1,0.218895855090957,2.18895855090957
213,0.0,0.0,0.0,0.0,0.0,2.20569,0,-9.75371,10,0.0,0.0,0.0,0.0,1,0.22239788197884192,2.223978819788419
214,0.0,0.0,0.0,0.0,0.0,2.23984,0,-9.74593,10,0.0,0.0,0.0,0.0,1,0.22590038445369753,2.2590038445369753
215,0.0,0.0,0.0,0.0,0.0,2.27396,0,-9.73802,10,0.0,0.0,0.0,0.0,1,0.22940287493339007,2.2940287493339007
216,0.0,0.0,0.0,0.0,0.0,2.30805,0,-9.73,10,0.0,0.0,0.0,0.0,1,0.23290494606063472,2.329049460606347
217,0.0,0.0,0.0,0.0,0.0,2.34212,0,-9.72186,10,0.0,0.0,0.0,0.0,1,0.23640783804475962,2.364078380447596
218,0.0,0.0,0.0,0.0,0.0,2.37615,0,-9.71359,10,0.0,0.0,0.0,0.0,1,0.2399098873544423,2.399098873544423
219,0.0,0.0,0.0,0.0,0.0,2.41016,0,-9.70521,10,0.0,0.0,0.0,0.0,1,0.24341260973952217,2.4341260973952217
220,0.0,0.0,0.0,0.0,0.0,2.44413,0,-9.69671,10,0.0,0.0,0.0,0.0,1,0.24691434158219128,2.4691434158219128
221,0.0,0.0,0.0,0.0,0.0,2.47808,0,-9.68809,10,0.0,0.0,0.0,0.0,1,0.2504170671159809,2.504170671159809
222,0.0,0.0,0.0,0.0,0.0,2.51199,0,-9.67935,10,0.0,0.0,0.0,0.0,1,0.2539188919110469,2.539188919110469
223,0.0,0.0,0.0,0.0,0.0,2.54588,0,-9.6705,10,0.0,0.0,0.0,0.0,1,0.25742154215869295,2.5742154215869295
224,0.0,0.0,0.0,0.0,0.0,2.57973,0,-9.66152,10,0.0,0.0,0.0,0.0,1,0.2609236327016706,2.6092363270167063
225,0.0,0.0,0.0,0.0,0.0,2.61355,0,-9.65243,10,0.0,0.0,0.0,0.0,1,0.26442566295911085,2.6442566295911085
226,0.0,0.0,0.0,0.0,0.0,2.64734,0,-9.64321,10,0.0,0.0,0.0,0.0,1,0.2679281962859914,2.679281962859914
227,0.0,0.0,0.0,0.0,0.0,2.6811,0,-9.63388,10,0.0,0.0,0.0,0.0,1,0.27143075060562527,2.7143075060562527
228,0.0,0.0,0.0,0.0,0.0,2.71483,0,-9.62443,10,0.0,0.0,0.0,0.0,1,0.2749336312677908,2.749336312677908
229,0.0,0.0,0.0,0.0,0.0,2.74852,0,-9.61487,10,0.0,0.0,0.0,0.0,1,0.27843564590447656,2.7843564590447656
230,0.0,0.0,0.0,0.0,0.0,2.78217,0,-9.60518,10,0.0,0.0,0.0,0.0,1,0.281937387702782,2.81937387702782
231,0.0,0.0,0.0,0.0,0.0,2.8158,0,-9.59538,10,0.0,0.0,0.0,0.0,1,0.28544026956508173,2.8544026956508173
232,0.0,0.0,0.0,0.0,0.0,2.84939,0,-9.58546,10,0.0,0.0,0.0,0.0,1,0.28894269023543284,2.8894269023543284
233,0.0,0.0,0.0,0.0,0.0,2.88294,0,-9.57542,10,0.0,0.0,0.0,0.0,1,0.292444696613714,2.9244469661371397
234,0.0,0.0,0.0,0.0,0.0,2.91646,0,-9.56526,10,0.0,0.0,0.0,0.0,1,0.295947292156276,2.95947292156276
235,0.0,0.0,0.0,0.0,0.0,2.94994,0,-9.55499,10,0.0,0.0,0.0,0.0,1,0.2994492702452378,2.994492702452378
236,0.0,0.0,0.0,0.0,0.0,2.98339,0,-9.5446,10,0.0,0.0,0.0,0.0,1,0.30295192059178433,3.0295192059178433
237,0.0,0.0,0.0,0.0,0.0,3.0168,0,-9.53409,10,0.0,0.0,0.0,0.0,1,0.306454333612038,3.06454333612038
238,0.0,0.0,0.0,0.0,0.0,3.05017,0,-9.52347,10,0.0,0.0,0.0,0.0,1,0.30995625124872106,3.0995625124872106
239,0.0,0.0,0.0,0.0,0.0,3.08351,0,-9.51273,10,0.0,0.0,0.0,0.0,1,0.3134589700988304,3.134589700988304
240,0.0,0.0,0.0,0.0,0.0,3.11681,0,-9.50187,10,0.0,0.0,0.0,0.0,1,0.31696158371451943,3.1696158371451943
241,0.0,0.0,0.0,0.0,0.0,3.15006,0,-9.4909,10,0.0,0.0,0.0,0.0,1,0.32046287496910963,3.2046287496910963
242,0.0,0.0,0.0,0.0,0.0,3.18329,0,-9.4798,10,0.0,0.0,0.0,0.0,1,0.3239663647949049,3.2396636479490493
243,0.0,0.0,0.0,0.0,0.0,3.21647,0,-9.4686,10,0.0,0.0,0.0,0.0,1,0.3274682979240122,3.274682979240122
244,0.0,0.0,0.0,0.0,0.0,3.24961,0,-9.45727,10,0.0,0.0,0.0,0.0,1,0.33097062541631406,3.3097062541631406
245,0.0,0.0,0.0,0.0,0.0,3.28271,0,-9.44584,10,0.0,0.0,0.0,0.0,1,0.33447241937918726,3.3447241937918726
246,0.0,0.0,0.0,0.0,0.0,3.31577,0,-9.43428,10,0.0,0.0,0.0,0.0,1,0.33797470167739085,3.3797470167739085
247,0.0,0.0,0.0,0.0,0.0,3.3488,0,-9.42261,10,0.0,0.0,0.0,0.0,1,0.3414778017019522,3.414778017019522
248,0.0,0.0,0.0,0.0,0.0,3.38178,0,-9.41082,10,0.0,0.0,0.0,0.0,1,0.34498020899079407,3.4498020899079407
249,0.0,0.0,0.0,0.0,0.0,3.41472,0,-9.39892,10,0.0,0.0,0.0,0.0,1,0.3484825724488605,3.484825724488605
250,0.0,0.0,0.0,0.0,0.0,3.44761,0,-9.3869,10,0.0,0.0,0.0,0.0,1,0.3519843352053069,3.519843352053069
251,0.0,0.0,0.0,0.0,0.0,3.48047,0,-9.37477,10,0.0,0.0,0.0,0.0,1,0.35548707472224983,3.5548707472224983
252,0.0,0.0,0.0,0.0,0.0,3.51328,0,-9.36252,10,0.0,0.0,0.0,0.0,1,0.35898930322588996,3.5898930322588996
253,0.0,0.0,0.0,0.0,0.0,3.54605,0,-9.35016,10,0.0,0.0,0.0,0.0,1,0.3624916517041257,3.6249165170412567
254,0.0,0.0,0.0,0.0,0.0,3.57877,0,-9.33769,10,0.0,0.0,0.0,0.0,1,0.36599322343864316,3.6599322343864316
255,0.0,0.0,0.0,0.0,0.0,3.61146,0,-9.32509,10,0.0,0.0,0.0,0.0,1,0.3694966465549747,3.694966465549747
256,0.0,0.0,0.0,0.0,0.0,3.64409,0,-9.31239,10,0.0,0.0,0.0,0.0,1,0.3729980869371161,3.729980869371161
257,0.0,0.0,0.0,0.0,0.0,3.67669,0,-9.29957,10,0.0,0.0,0.0,0.0,1,0.37650110468650677,3.7650110468650677
258,0.0,0.0,0.0,0.0,0.0,3.70923,0,-9.28663,10,0.0,0.0,0.0,0.0,1,0.38000295673719275,3.8000295673719275
259,0.0,0.0,0.0,0.0,0.0,3.74174,0,-9.27359,10,0.0,0.0,0.0,0.0,1,0.38350573136624977,3.8350573136624977
260,0.0,0.0,0.0,0.0,0.0,3.77419,0,-9.26043,10,0.0,0.0,0.0,0.0,1,0.38700742859610404,3.8700742859610404
261,0.0,0.0,0.0,0.0,0.0,3.8066,0,-9.24715,10,0.0,0.0,0.0,0.0,1,0.3905099524907296,3.905099524907296
262,0.0,0.0,0.0,0.0,0.0,3.83897,0,-9.23376,10,0.0,0.0,0.0,0.0,1,0.3940129658310969,3.940129658310969
263,0.0,0.0,0.0,0.0,0.0,3.87128,0,-9.22026,10,0.0,0.0,0.0,0.0,1,0.39751466148333847,3.9751466148333847
264,0.0,0.0,0.0,0.0,0.0,3.90355,0,-9.20664,10,0.0,0.0,0.0,0.0,1,0.4010173161794537,4.010173161794537
265,0.0,0.0,0.0,0.0,0.0,3.93577,0,-9.19292,10,0.0,0.0,0.0,0.0,1,0.4045192700449407,4.045192700449407
266,0.0,0.0,0.0,0.0,0.0,3.96794,0,-9.17908,10,0.0,0.0,0.0,0.0,1,0.408021348014838,4.08021348014838
267,0.0,0.0,0.0,0.0,0.0,4.00007,0,-9.16512,10,0.0,0.0,0.0,0.0,1,0.411524517270518,4.11524517270518
268,0.0,0.0,0.0,0.0,0.0,4.03214,0,-9.15106,10,0.0,0.0,0.0,0.0,1,0.4150261876096337,4.150261876096337
269,0.0,0.0,0.0,0.0,0.0,4.06417,0,-9.13688,10,0.0,0.0,0.0,0.0,1,0.41852903488594695,4.1852903488594695
270,0.0,0.0,0.0,0.0,0.0,4.09614,0,-9.12259,10,0.0,0.0,0.0,0.0,1,0.42203087133164185,4.2203087133164185
271,0.0,0.0,0.0,0.0,0.0,4.12807,0,-9.10819,10,0.0,0.0,0.0,0.0,1,0.4255335639210056,4.255335639210056
272,0.0,0.0,0.0,0.0,0.0,4.15994,0,-9.09367,10,0.0,0.0,0.0,0.0,1,0.4290357466141881,4.290357466141881
273,0.0,0.0,0.0,0.0,0.0,4.19177,0,-9.07905,10,0.0,0.0,0.0,0.0,1,0.432538451823949,4.32538451823949
274,0.0,0.0,0.0,0.0,0.0,4.22354,0,-9.06431,10,0.0,0.0,0.0,0.0,1,0.4360407384812568,4.360407384812568
275,0.0,0.0,0.0,0.0,0.0,4.25526,0,-9.04946,10,0.0,0.0,0.0,0.0,1,0.4395431409915016,4.395431409915016
276,0.0,0.0,0.0,0.0,0.0,4.28693,0,-9.0345,10,0.0,0.0,0.0,0.0,1,0.4430457003789039,4.430457003789039
277,0.0,0.0,0.0,0.0,0.0,4.31854,0,-9.01943,10,0.0,0.0,0.0,0.0,1,0.44654755571255667,4.465475557125567
278,0.0,0.0,0.0,0.0,0.0,4.3501,0,-9.00425,10,0.0,0.0,0.0,0.0,1,0.4500496529701419,4.500496529701419
279,0.0,0.0,0.0,0.0,0.0,4.38161,0,-8.98896,10,0.0,0.0,0.0,0.0,1,0.45355203316541903,4.53552033165419
280,0.0,0.0,0.0,0.0,0.0,4.41307,0,-8.97356,10,0.0,0.0,0.0,0.0,1,0.45705473729100987,4.570547372910099
281,0.0,0.0,0.0,0.0,0.0,4.44447,0,-8.95805,10,0.0,0.0,0.0,0.0,1,0.46055691051038217,4.605569105103822
282,0.0,0.0,0.0,0.0,0.0,4.47582,0,-8.94243,10,0.0,0.0,0.0,0.0,1,0.46405949269482516,4.640594926948252
283,0.0,0.0,0.0,0.0,0.0,4.50711,0,-8.9267,10,0.0,0.0,0.0,0.0,1,0.46756163211908053,4.675616321190805
284,0.0,0.0,0.0,0.0,0.0,4.53834,0,-8.91086,10,0.0,0.0,0.0,0.0,1,0.47106337444645074,4.7106337444645074
285,0.0,0.0,0.0,0.0,0.0,4.56953,0,-8.89491,10,0.0,0.0,0.0,0.0,1,0.4745665443520384,4.745665443520384
286,0.0,0.0,0.0,0.0,0.0,4.60065,0,-8.87885,10,0.0,0.0,0.0,0.0,1,0.47806851426378216,4.780685142637822
287,0.0,0.0,0.0,0.0,0.0,4.63172,0,-8.86268,10,0.0,0.0,0.0,0.0,1,0.48157110724499397,4.81571107244994
288,0.0,0.0,0.0,0.0,0.0,4.66273,0,-8.84641,10,0.0,0.0,0.0,0.0,1,0.4850730132270673,4.850730132270673
289,0.0,0.0,0.0,0.0,0.0,4.69368,0,-8.83002,10,0.0,0.0,0.0,0.0,1,0.4885752073729055,4.885752073729055
290,0.0,0.0,0.0,0.0,0.0,4.72458,0,-8.81353,10,0.0,0.0,0.0,0.0,1,0.4920776811310663,4.920776811310663
291,0.0,0.0,0.0,0.0,0.0,4.75542,0,-8.79693,10,0.0,0.0,0.0,0.0,1,0.49558006185323755,4.9558006185323755
292,0.0,0.0,0.0,0.0,0.0,4.7862,0,-8.78022,10,0.0,0.0,0.0,0.0,1,0.49908239526614206,4.990823952661421
293,0.0,0.0,0.0,0.0,0.0,4.81692,0,-8.7634,10,0.0,0.0,0.0,0.0,1,0.5025847270998973,5.025847270998973
294,0.0,0.0,0.0,0.0,0.0,4.84759,0,-8.74648,10,0.0,0.0,0.0,0.0,1,0.5060874929742365,5.060874929742365
295,0.0,0.0,0.0,0.0,0.0,4.87819,0,-8.72945,10,0.0,0.0,0.0,0.0,1,0.5095894662553109,5.095894662553109
296,0.0,0.0,0.0,0.0,0.0,4.90873,0,-8.71231,10,0.0,0.0,0.0,0.0,1,0.5130915690221816,5.130915690221816
297,0.0,0.0,0.0,0.0,0.0,4.93922,0,-8.69506,10,0.0,0.0,0.0,0.0,1,0.5165947165109568,5.165947165109568
298,0.0,0.0,0.0,0.0,0.0,4.96964,0,-8.67771,10,0.0,0.0,0.0,0.0,1,0.5200967167259396,5.200967167259396
299,0.0,0.0,0.0,0.0,0.0,5.0,0,-8.66025,10,0.0,0.0,0.0,0.0,1,0.5235989774905887,5.235989774905887


==> fig/numerical_examples/2d_hertzian_contact/resample_points_contact_linear_kinem_p_0_3_fem_reference_solution_1_32_lambda.csv <==
Point ID,Points_0,Points_1,Points_2,Points_Magnitude,contact_normal_stresses_0,contact_normal_stresses_1,contact_normal_stresses_2,contact_normal_stresses_Magnitude,vtkValidPointMask,radial_position_rad,arc_length
0,-5.0,1,-8.66025,10.0499,0.0,0.0,0.0,0.0,1,5.7595863296889975,-5.235989774905889
1,-4.98181,1,-8.67073,10.0499,0.0,0.0,0.0,0.0,1,5.761685631549126,-5.2149967563046005
2,-4.96361,1,-8.68116,10.0499,0.0,0.0,0.0,0.0,1,5.763783309225702,-5.194019979538844
3,-4.94538,1,-8.69156,10.0499,0.0,0.0,0.0,0.0,1,5.765882102075876,-5.173032051037097
4,-4.92713,1,-8.70192,10.0499,0.0,0.0,0.0,0.0,1,5.7679806544711685,-5.152046527084181
5,-4.90885,1,-8.71224,10.0499,0.0,0.0,0.0,0.0,1,5.770079847268145,-5.131054599114407
6,-4.89056,1,-8.72252,10.0499,0.0,0.0,0.0,0.0,1,5.77217794868495,-5.110073584946363
7,-4.87224,1,-8.73277,10.0499,0.0,0.0,0.0,0.0,1,5.7742771990596005,-5.089081081199858
8,-4.85391,1,-8.74297,10.0499,0.0,0.0,0.0,0.0,1,5.7763748862259625,-5.068104209536237
9,-4.83555,1,-8.75314,10.0499,0.0,0.0,0.0,0.0,1,5.778473740016869,-5.047115671627168
10,-4.81717,1,-8.76327,10.0499,0.0,0.0,0.0,0.0,1,5.780572409573226,-5.026128976063603
11,-4.79877,1,-8.77336,10.0499,0.0,0.0,0.0,0.0,1,5.78267090454232,-5.005144026372662
12,-4.78035,1,-8.78341,10.0499,0.0,0.0,0.0,0.0,1,5.784769234575973,-4.984160726036137
13,-4.7619,1,-8.79342,10.0499,0.0,0.0,0.0,0.0,1,5.786868288672521,-4.963170185070652
14,-4.74344,1,-8.8034,10.0499,0.0,0.0,0.0,0.0,1,5.788966793148987,-4.942185140305995
15,-4.72495,1,-8.81333,10.0499,0.0,0.0,0.0,0.0,1,5.79106556680762,-4.92119740371966
16,-4.70645,1,-8.82323,10.0499,0.0,0.0,0.0,0.0,1,5.793163804474233,-4.900215027053534
17,-4.68792,1,-8.83309,10.0499,0.0,0.0,0.0,0.0,1,5.795262805118037,-4.879225020615493
18,-4.66937,1,-8.8429,10.0499,0.0,0.0,0.0,0.0,1,5.797361230125272,-4.858240770543141
19,-4.6508,1,-8.85268,10.0499,0.0,0.0,0.0,0.0,1,5.799460024886283,-4.837252822933031
20,-4.63222,1,-8.86242,10.0499,0.0,0.0,0.0,0.0,1,5.801557844027995,-4.81627463151591
21,-4.61361,1,-8.87213,10.0499,0.0,0.0,0.0,0.0,1,5.803656930090941,-4.795283770886449
22,-4.59498,1,-8.88179,10.0499,0.0,0.0,0.0,0.0,1,5.80575548288802,-4.774298242915663
23,-4.57633,1,-8.89141,10.0499,0.0,0.0,0.0,0.0,1,5.807853975309174,-4.75331331870413
24,-4.55766,1,-8.901,10.0499,0.0,0.0,0.0,0.0,1,5.809952872790237,-4.732324343893488
25,-4.53897,1,-8.91054,10.0499,0.0,0.0,0.0,0.0,1,5.812051271601515,-4.711340355780713
26,-4.52026,1,-8.92005,10.0499,0.0,0.0,0.0,0.0,1,5.8141500910741595,-4.690352161054264
27,-4.50153,1,-8.92951,10.0499,0.0,0.0,0.0,0.0,1,5.816248434956373,-4.669368722232136
28,-4.48278,1,-8.93894,10.0499,0.0,0.0,0.0,0.0,1,5.818347215097141,-4.648380920824451
29,-4.46401,1,-8.94833,10.0499,0.0,0.0,0.0,0.0,1,5.820445989138523,-4.627393180410628
30,-4.44522,1,-8.95768,10.0499,0.0,0.0,0.0,0.0,1,5.822544766748924,-4.606405404306628
31,-4.42642,1,-8.96699,10.0499,0.0,0.0,0.0,0.0,1,5.824642660898175,-4.585426462814112
32,-4.40759,1,-8.97626,10.0499,0.0,0.0,0.0,0.0,1,5.82674147372407,-4.564438334555163
33,-4.38874,1,-8.98549,10.0499,0.0,0.0,0.0,0.0,1,5.828840319126469,-4.5434498805311705
34,-4.36987,1,-8.99468,10.0499,0.0,0.0,0.0,0.0,1,5.830939206771889,-4.522461004076973
35,-4.35099,1,-9.00383,10.0499,0.0,0.0,0.0,0.0,1,5.833037245942991,-4.5014806123659525
36,-4.33208,1,-9.01294,10.0499,0.0,0.0,0.0,0.0,1,5.835136246157854,-4.480490610217316
37,-4.31316,1,-9.02201,10.0499,0.0,0.0,0.0,0.0,1,5.837234415410432,-4.459508917691544
38,-4.29422,1,-9.03104,10.0499,0.0,0.0,0.0,0.0,1,5.839332663755855,-4.4385264342373105
39,-4.27525,1,-9.04003,10.0499,0.0,0.0,0.0,0.0,1,5.841431904867894,-4.4175340231169145
40,-4.25627,1,-9.04899,10.0499,0.0,0.0,0.0,0.0,1,5.8435307669300425,-4.396545402495434
41,-4.23727,1,-9.0579,10.0499,0.0,0.0,0.0,0.0,1,5.845629309557939,-4.375559976216472
42,-4.21826,1,-9.06677,10.0499,0.0,0.0,0.0,0.0,1,5.847727063262203,-4.354582439173825
43,-4.19922,1,-9.0756,10.0499,0.0,0.0,0.0,0.0,1,5.849825850172923,-4.33359457006663
44,-4.18016,1,-9.08439,10.0499,0.0,0.0,0.0,0.0,1,5.851924774156913,-4.312605330226731
45,-4.16109,1,-9.09315,10.0499,0.0,0.0,0.0,0.0,1,5.854023351660567,-4.291619555190195
46,-4.142,1,-9.10186,10.0499,0.0,0.0,0.0,0.0,1,5.8561216657780255,-4.2706364140156055
47,-4.12289,1,-9.11053,10.0499,0.0,0.0,0.0,0.0,1,5.858220144182087,-4.249651629974991
48,-4.10376,1,-9.11916,10.0499,0.0,0.0,0.0,0.0,1,5.86031879652517,-4.228665106544163
49,-4.08461,1,-9.12776,10.0499,0.0,0.0,0.0,0.0,1,5.862418040916393,-4.207672662631936
50,-4.06545,1,-9.13631,10.0499,0.0,0.0,0.0,0.0,1,5.864516154528868,-4.1866915265071825
51,-4.04627,1,-9.14482,10.0499,0.0,0.0,0.0,0.0,1,5.86661446930474,-4.165708378748462
52,-4.02707,1,-9.15329,10.0499,0.0,0.0,0.0,0.0,1,5.8687129948885985,-4.14472312290988
53,-4.00785,1,-9.16172,10.0499,0.0,0.0,0.0,0.0,1,5.8708117409195495,-4.123735662600367
54,-3.98861,1,-9.17011,10.0499,0.0,0.0,0.0,0.0,1,5.872910717030978,-4.102745901486088
55,-3.96936,1,-9.17846,10.0499,0.0,0.0,0.0,0.0,1,5.875009015003437,-4.081762921761495
56,-3.95009,1,-9.18677,10.0499,0.0,0.0,0.0,0.0,1,5.877107560642377,-4.060777465372098
57,-3.9308,1,-9.19504,10.0499,0.0,0.0,0.0,0.0,1,5.879206363574191,-4.039789436053951
58,-3.9115,1,-9.20327,10.0499,0.0,0.0,0.0,0.0,1,5.881304513091308,-4.01880794088278
59,-3.89217,1,-9.21146,10.0499,0.0,0.0,0.0,0.0,1,5.883403858641719,-3.997814485378669
60,-3.87283,1,-9.21961,10.0499,0.0,0.0,0.0,0.0,1,5.885502568365681,-3.97682738813905
61,-3.85348,1,-9.22771,10.0499,0.0,0.0,0.0,0.0,1,5.88760026408114,-3.955850430984462
62,-3.8341,1,-9.23578,10.0499,0.0,0.0,0.0,0.0,1,5.889699572759537,-3.934857344200495
63,-3.81471,1,-9.24381,10.0499,0.0,0.0,0.0,0.0,1,5.891798270369561,-3.9138703681002482
64,-3.79531,1,-9.25179,10.0499,0.0,0.0,0.0,0.0,1,5.8938959845714365,-3.8928932260814975
65,-3.77588,1,-9.25974,10.0499,0.0,0.0,0.0,0.0,1,5.895995335521828,-3.8718997165775804
66,-3.75644,1,-9.26764,10.0499,0.0,0.0,0.0,0.0,1,5.898093724541665,-3.8509158263792074
67,-3.73698,1,-9.2755,10.0499,0.0,0.0,0.0,0.0,1,5.900192465929496,-3.829928412500898
68,-3.71751,1,-9.28332,10.0499,0.0,0.0,0.0,0.0,1,5.902290640932203,-3.8089466624738293
69,-3.69802,1,-9.29111,10.0499,0.0,0.0,0.0,0.0,1,5.904389555698607,-3.78795751480979
70,-3.67851,1,-9.29885,10.0499,0.0,0.0,0.0,0.0,1,5.906488478246404,-3.766968289331828
71,-3.65899,1,-9.30655,10.0499,0.0,0.0,0.0,0.0,1,5.908586859234788,-3.7459844794479835
72,-3.63945,1,-9.3142,10.0499,0.0,0.0,0.0,0.0,1,5.910685273393799,-3.725000337857871
73,-3.6199,1,-9.32182,10.0499,0.0,0.0,0.0,0.0,1,5.912783527941092,-3.7040177923849456
74,-3.60033,1,-9.3294,10.0499,0.0,0.0,0.0,0.0,1,5.914882197188014,-3.6830310999157234
75,-3.58074,1,-9.33693,10.0499,0.0,0.0,0.0,0.0,1,5.916980932604954,-3.662043745746324
76,-3.56114,1,-9.34443,10.0499,0.0,0.0,0.0,0.0,1,5.919079527391297,-3.641057797882894
77,-3.54152,1,-9.35188,10.0499,0.0,0.0,0.0,0.0,1,5.921178209836165,-3.620070973434217
78,-3.52189,1,-9.35929,10.0499,0.0,0.0,0.0,0.0,1,5.923276411611909,-3.59908895567677
79,-3.50224,1,-9.36666,10.0499,0.0,0.0,0.0,0.0,1,5.925375076688603,-3.5781023049098337
80,-3.48257,1,-9.37399,10.0499,0.0,0.0,0.0,0.0,1,5.927474214581714,-3.5571109259787193
81,-3.46289,1,-9.38128,10.0499,0.0,0.0,0.0,0.0,1,5.929572896666223,-3.5361241051336307
82,-3.4432,1,-9.38852,10.0499,0.0,0.0,0.0,0.0,1,5.931670785938586,-3.5151452124100047
83,-3.42349,1,-9.39573,10.0499,0.0,0.0,0.0,0.0,1,5.933769519910586,-3.4941578726899962
84,-3.40376,1,-9.40289,10.0499,0.0,0.0,0.0,0.0,1,5.935868421405104,-3.473168857744824
85,-3.38402,1,-9.41002,10.0499,0.0,0.0,0.0,0.0,1,5.937967241622316,-3.452180655572697
86,-3.36427,1,-9.4171,10.0499,0.0,0.0,0.0,0.0,1,5.940065309124598,-3.4311999805498843
87,-3.3445,1,-9.42414,10.0499,0.0,0.0,0.0,0.0,1,5.942163914053939,-3.4102139312564717
88,-3.32471,1,-9.43113,10.0499,0.0,0.0,0.0,0.0,1,5.944262733402034,-3.3892257377755186
89,-3.30491,1,-9.43809,10.0499,0.0,0.0,0.0,0.0,1,5.946361499730609,-3.368238074489767
90,-3.2851,1,-9.44501,10.0499,0.0,0.0,0.0,0.0,1,5.948459885949013,-3.347254212305728
91,-3.26527,1,-9.45188,10.0499,0.0,0.0,0.0,0.0,1,5.950558518087336,-3.3262678909225087
92,-3.24543,1,-9.45871,10.0499,0.0,0.0,0.0,0.0,1,5.952656790198535,-3.30528516981051
93,-3.22557,1,-9.4655,10.0499,0.0,0.0,0.0,0.0,1,5.954755656212901,-3.284296509666845
94,-3.2057,1,-9.47225,10.0499,0.0,0.0,0.0,0.0,1,5.956854178319739,-3.263311288598473
95,-3.18581,1,-9.47896,10.0499,0.0,0.0,0.0,0.0,1,5.958953311800569,-3.2423199537901723
96,-3.16591,1,-9.48562,10.0499,0.0,0.0,0.0,0.0,1,5.961051800897072,-3.2213350628251476
97,-3.146,1,-9.49224,10.0499,0.0,0.0,0.0,0.0,1,5.963149973573849,-3.2003533360573755
98,-3.12607,1,-9.49882,10.0499,0.0,0.0,0.0,0.0,1,5.965248787117554,-3.1793652006203246
99,-3.10613,1,-9.50536,10.0499,0.0,0.0,0.0,0.0,1,5.967347300365235,-3.158380068143515
100,-3.08618,1,-9.51186,10.0499,0.0,0.0,0.0,0.0,1,5.969445520724358,-3.137397864552284
101,-3.06621,1,-9.51832,10.0499,0.0,0.0,0.0,0.0,1,5.971544407441763,-3.1164089973782367
102,-3.04623,1,-9.52473,10.0499,0.0,0.0,0.0,0.0,1,5.973642712768213,-3.095425944113728
103,-3.02623,1,-9.5311,10.0499,0.0,0.0,0.0,0.0,1,5.9757417058530695,-3.0744360132651707
104,-3.00622,1,-9.53743,10.0499,0.0,0.0,0.0,0.0,1,5.977840442280311,-3.053448648992756
105,-2.9862,1,-9.54372,10.0499,0.0,0.0,0.0,0.0,1,5.979938929472304,-3.03246377707282
106,-2.96617,1,-9.54997,10.0499,0.0,0.0,0.0,0.0,1,5.9820371748584265,-3.011481323211598
107,-2.94612,1,-9.55617,10.0499,0.0,0.0,0.0,0.0,1,5.984135846878934,-2.9904946030065176
108,-2.92606,1,-9.56233,10.0499,0.0,0.0,0.0,0.0,1,5.986234297215049,-2.969510099645376
109,-2.90598,1,-9.56845,10.0499,0.0,0.0,0.0,0.0,1,5.988333490150704,-2.9485181702888212
110,-2.8859,1,-9.57453,10.0499,0.0,0.0,0.0,0.0,1,5.990431520047566,-2.9275378713202045
111,-2.8658,1,-9.58056,10.0499,0.0,0.0,0.0,0.0,1,5.992530022065251,-2.9065528511433456
112,-2.84569,1,-9.58656,10.0499,0.0,0.0,0.0,0.0,1,5.994628621972318,-2.885566852072685
113,-2.82556,1,-9.59251,10.0499,0.0,0.0,0.0,0.0,1,5.9967277153203264,-2.8645759185925996
114,-2.80542,1,-9.59842,10.0499,0.0,0.0,0.0,0.0,1,5.9988266380764035,-2.843586691031831
115,-2.78528,1,-9.60428,10.0499,0.0,0.0,0.0,0.0,1,6.000924158732645,-2.8226114844694123
116,-2.76511,1,-9.61011,10.0499,0.0,0.0,0.0,0.0,1,6.003023725096776,-2.801615820828104
117,-2.74494,1,-9.61589,10.0499,0.0,0.0,0.0,0.0,1,6.005121908304025,-2.7806339887556106
118,-2.72475,1,-9.62163,10.0499,0.0,0.0,0.0,0.0,1,6.007220916936241,-2.759643902433453
119,-2.70456,1,-9.62732,10.0499,0.0,0.0,0.0,0.0,1,6.009318564249355,-2.7386674293023106
120,-2.68435,1,-9.63298,10.0499,0.0,0.0,0.0,0.0,1,6.011417325533285,-2.7176798164630185
121,-2.66413,1,-9.63859,10.0499,0.0,0.0,0.0,0.0,1,6.013515707197875,-2.696695999817109
122,-2.64389,1,-9.64416,10.0499,0.0,0.0,0.0,0.0,1,6.015614951582674,-2.675703555969122
123,-2.62365,1,-9.64969,10.0499,0.0,0.0,0.0,0.0,1,6.017713137878485,-2.6547216930110125
124,-2.60339,1,-9.65517,10.0499,0.0,0.0,0.0,0.0,1,6.019811942595157,-2.6337336458442877
125,-2.58312,1,-9.66061,10.0499,0.0,0.0,0.0,0.0,1,6.021910673171715,-2.612746340078715
126,-2.56284,1,-9.66601,10.0499,0.0,0.0,0.0,0.0,1,6.024009337075616,-2.591759701039706
127,-2.54255,1,-9.67137,10.0499,0.0,0.0,0.0,0.0,1,6.026107941776204,-2.5707736540338217
128,-2.52225,1,-9.67669,10.0499,0.0,0.0,0.0,0.0,1,6.028206494744473,-2.5497881243511316
129,-2.50194,1,-9.68196,10.0499,0.0,0.0,0.0,0.0,1,6.030304753259198,-2.52880553920388
130,-2.48161,1,-9.68719,10.0499,0.0,0.0,0.0,0.0,1,6.032403947770611,-2.507813594089754
131,-2.46128,1,-9.69237,10.0499,0.0,0.0,0.0,0.0,1,6.034501902710031,-2.4868340446955557
132,-2.44093,1,-9.69752,10.0499,0.0,0.0,0.0,0.0,1,6.036601057793395,-2.4658424938619135
133,-2.42058,1,-9.70262,10.0499,0.0,0.0,0.0,0.0,1,6.038698991287058,-2.444863158925287
134,-2.40021,1,-9.70768,10.0499,0.0,0.0,0.0,0.0,1,6.0407978968057146,-2.4238741037387186
135,-2.37983,1,-9.71269,10.0499,0.0,0.0,0.0,0.0,1,6.042896574083918,-2.4028873309566805
136,-2.35944,1,-9.71767,10.0499,0.0,0.0,0.0,0.0,1,6.044995508595419,-2.3818979858416682
137,-2.33904,1,-9.7226,10.0499,0.0,0.0,0.0,0.0,1,6.047094233883563,-2.3609107329602352
138,-2.31864,1,-9.72748,10.0499,0.0,0.0,0.0,0.0,1,6.0491917907903385,-2.339935163892477
139,-2.29822,1,-9.73233,10.0499,0.0,0.0,0.0,0.0,1,6.0512905975668625,-2.318947096127239
140,-2.27779,1,-9.73713,10.0499,0.0,0.0,0.0,0.0,1,6.053389227738621,-2.2979607944096543
141,-2.25735,1,-9.74189,10.0499,0.0,0.0,0.0,0.0,1,6.0554879206397345,-2.276973865398517
142,-2.2369,1,-9.7466,10.0499,0.0,0.0,0.0,0.0,1,6.057586460048764,-2.255988471308221
143,-2.21644,1,-9.75128,10.0499,0.0,0.0,0.0,0.0,1,6.059685302858359,-2.235000043212274
144,-2.19597,1,-9.75591,10.0499,0.0,0.0,0.0,0.0,1,6.0617840112010155,-2.2140129597857054
145,-2.17549,1,-9.76049,10.0499,0.0,0.0,0.0,0.0,1,6.063882598682837,-2.1930270849674898
146,-2.155,1,-9.76504,10.0499,0.0,0.0,0.0,0.0,1,6.065981509913373,-2.172037972662139
147,-2.13451,1,-9.76954,10.0499,0.0,0.0,0.0,0.0,1,6.068079342351412,-2.151059648281745
148,-2.114,1,-9.774,10.0499,0.0,0.0,0.0,0.0,1,6.070178274467289,-2.130070327122972
149,-2.09348,1,-9.77841,10.0499,0.0,0.0,0.0,0.0,1,6.072277127865746,-2.109081793138401
150,-2.07296,1,-9.78278,10.0499,0.0,0.0,0.0,0.0,1,6.074375145174519,-2.088101620050665
151,-2.05242,1,-9.78711,10.0499,0.0,0.0,0.0,0.0,1,6.076474289969861,-2.0671101720972587
152,-2.03188,1,-9.7914,10.0499,0.0,0.0,0.0,0.0,1,6.078572612718488,-2.0461269446109824
153,-2.01133,1,-9.79564,10.0499,0.0,0.0,0.0,0.0,1,6.080670898023174,-2.0251440915641297
154,-1.99077,1,-9.79984,10.0499,0.0,0.0,0.0,0.0,1,6.082769358581325,-2.004159485982612
155,-1.9702,1,-9.804,10.0499,0.0,0.0,0.0,0.0,1,6.084868001843526,-1.983173053360602
156,-1.94962,1,-9.80811,10.0499,0.0,0.0,0.0,0.0,1,6.086966640293464,-1.9621866688612215
157,-1.92903,1,-9.81218,10.0499,0.0,0.0,0.0,0.0,1,6.089065480451229,-1.9411982672835748
158,-1.90843,1,-9.81621,10.0499,0.0,0.0,0.0,0.0,1,6.091164529754505,-1.9202077742508123
159,-1.88783,1,-9.82019,10.0499,0.0,0.0,0.0,0.0,1,6.093262624834402,-1.8992268234518406
160,-1.86722,1,-9.82413,10.0499,0.0,0.0,0.0,0.0,1,6.095360947253264,-1.8782435992632287
161,-1.8466,1,-9.82803,10.0499,0.0,0.0,0.0,0.0,1,6.097459504447364,-1.8572580273222243
162,-1.82597,1,-9.83188,10.0499,0.0,0.0,0.0,0.0,1,6.099558121249586,-1.8362718592999983
163,-1.80533,1,-9.83569,10.0499,0.0,0.0,0.0,0.0,1,6.1016569918077685,-1.8152831537181768
164,-1.78468,1,-9.83946,10.0499,0.0,0.0,0.0,0.0,1,6.1037561235408795,-1.7942918363870675
165,-1.76403,1,-9.84318,10.0499,0.0,0.0,0.0,0.0,1,6.105854363140396,-1.7733094403919054
166,-1.74337,1,-9.84686,10.0499,0.0,0.0,0.0,0.0,1,6.10795288212824,-1.7523242505134675
167,-1.7227,1,-9.8505,10.0499,0.0,0.0,0.0,0.0,1,6.110051687917581,-1.7313361926200486
168,-1.70203,1,-9.85409,10.0499,0.0,0.0,0.0,0.0,1,6.112149632302394,-1.7103567487719218
169,-1.68134,1,-9.85764,10.0499,0.0,0.0,0.0,0.0,1,6.11424886748273,-1.689364396968564
170,-1.66065,1,-9.86115,10.0499,0.0,0.0,0.0,0.0,1,6.116347429685865,-1.66837877493721
171,-1.63995,1,-9.86461,10.0499,0.0,0.0,0.0,0.0,1,6.11844614772247,-1.647391594571161
172,-1.61925,1,-9.86803,10.0499,0.0,0.0,0.0,0.0,1,6.120544210313718,-1.626410968658682
173,-1.59854,1,-9.87141,10.0499,0.0,0.0,0.0,0.0,1,6.122642610969399,-1.6054269621018662
174,-1.57782,1,-9.87474,10.0499,0.0,0.0,0.0,0.0,1,6.124741199293127,-1.584441078864593
175,-1.55709,1,-9.87803,10.0499,0.0,0.0,0.0,0.0,1,6.126840144588691,-1.5634516259089537
176,-1.53636,1,-9.88128,10.0499,0.0,0.0,0.0,0.0,1,6.128938466097765,-1.5424684108182163
177,-1.51562,1,-9.88448,10.0499,0.0,0.0,0.0,0.0,1,6.131037007105012,-1.5214830007457465
178,-1.49487,1,-9.88764,10.0499,0.0,0.0,0.0,0.0,1,6.1331359306843485,-1.500493764952381
179,-1.47412,1,-9.89075,10.0499,0.0,0.0,0.0,0.0,1,6.135234107703627,-1.4795119947595907
180,-1.45336,1,-9.89382,10.0499,0.0,0.0,0.0,0.0,1,6.137332685531646,-1.4585262164793988
181,-1.43259,1,-9.89685,10.0499,0.0,0.0,0.0,0.0,1,6.139431671517437,-1.437536356621493
182,-1.41182,1,-9.89984,10.0499,0.0,0.0,0.0,0.0,1,6.14153008301504,-1.4165522416454621
183,-1.39104,1,-9.90278,10.0499,0.0,0.0,0.0,0.0,1,6.143628777643039,-1.395565295365472
184,-1.37025,1,-9.90568,10.0499,0.0,0.0,0.0,0.0,1,6.145727905991148,-1.374574011884384
185,-1.34946,1,-9.90853,10.0499,0.0,0.0,0.0,0.0,1,6.14782634957996,-1.353589575996267
186,-1.32867,1,-9.91134,10.0499,0.0,0.0,0.0,0.0,1,6.149924253979218,-1.3326105320036845
187,-1.30786,1,-9.91411,10.0499,0.0,0.0,0.0,0.0,1,6.152023608490536,-1.311616986890499
188,-1.28705,1,-9.91683,10.0499,0.0,0.0,0.0,0.0,1,6.154122309171614,-1.2906299800797285
189,-1.26624,1,-9.91951,10.0499,0.0,0.0,0.0,0.0,1,6.156220495372683,-1.2696481180690355
190,-1.24542,1,-9.92214,10.0499,0.0,0.0,0.0,0.0,1,6.158319041263697,-1.2486626591588958
191,-1.22459,1,-9.92474,10.0499,0.0,0.0,0.0,0.0,1,6.160418205299567,-1.2276710188001942
192,-1.20376,1,-9.92728,10.0499,0.0,0.0,0.0,0.0,1,6.16251663465144,-1.2066867252814646
193,-1.18293,1,-9.92979,10.0499,0.0,0.0,0.0,0.0,1,6.164614703209251,-1.1857060397033479
194,-1.16209,1,-9.93225,10.0499,0.0,0.0,0.0,0.0,1,6.166713172055488,-1.1647213512409849
195,-1.14124,1,-9.93467,10.0499,0.0,0.0,0.0,0.0,1,6.16881216883072,-1.1437313834886638
196,-1.12039,1,-9.93704,10.0499,0.0,0.0,0.0,0.0,1,6.1709105950429795,-1.1227471213660678
197,-1.09953,1,-9.93937,10.0499,0.0,0.0,0.0,0.0,1,6.1730095673763445,-1.1017573980324187
198,-1.07867,1,-9.94165,10.0499,0.0,0.0,0.0,0.0,1,6.1751079910351345,-1.0807731614445188
199,-1.05781,1,-9.94389,10.0499,0.0,0.0,0.0,0.0,1,6.177205984608443,-1.059793225711438
200,-1.03694,1,-9.94609,10.0499,0.0,0.0,0.0,0.0,1,6.179304549268394,-1.038807579111925
201,-1.01606,1,-9.94825,10.0499,0.0,0.0,0.0,0.0,1,6.181403692234237,-1.0178161494534947
202,-0.995181,1,-9.95036,10.0499,0.0,0.0,0.0,0.0,1,6.183502226652726,-0.9968308052686012
203,-0.974297,1,-9.95242,10.0499,0.0,0.0,0.0,0.0,1,6.185600762441307,-0.9758454473827882
204,-0.953409,1,-9.95445,10.0499,0.0,0.0,0.0,0.0,1,6.187699403889136,-0.9548590329045084
205,-0.932517,1,-9.95643,10.0499,0.0,0.0,0.0,0.0,1,6.189797965049593,-0.9338734212999356
206,-0.91162,1,-9.95836,10.0499,0.0,0.0,0.0,0.0,1,6.1918965585979455,-0.9128874858164053
207,-0.89072,1,-9.96025,10.0499,0.0,0.0,0.0,0.0,1,6.193995087551318,-0.891902196282679
208,-0.869815,1,-9.9621,10.0499,0.0,0.0,0.0,0.0,1,6.196093757918619,-0.8709154926096758
209,-0.848907,1,-9.9639,10.0499,0.0,0.0,0.0,0.0,1,6.19819229240769,-0.8499301477189647
210,-0.827995,1,-9.96566,10.0499,0.0,0.0,0.0,0.0,1,6.200290886515363,-0.8289442066422339
211,-0.807079,1,-9.96738,10.0499,0.0,0.0,0.0,0.0,1,6.202389547062393,-0.8079576011719354
212,-0.78616,1,-9.96905,10.0499,0.0,0.0,0.0,0.0,1,6.204488102561283,-0.7869720461830383
213,-0.765237,1,-9.97068,10.0499,0.0,0.0,0.0,0.0,1,6.206586742287489,-0.7659856489209744
214,-0.744311,1,-9.97226,10.0499,0.0,0.0,0.0,0.0,1,6.208685298904463,-0.7450000827512326
215,-0.723382,1,-9.9738,10.0499,0.0,0.0,0.0,0.0,1,6.21078385779766,-0.7240144938192685
216,-0.702449,1,-9.9753,10.0499,0.0,0.0,0.0,0.0,1,6.21288252548953,-0.7030278169005655
217,-0.681514,1,-9.97675,10.0499,0.0,0.0,0.0,0.0,1,6.214981041106491,-0.68204266073095
218,-0.660575,1,-9.97816,10.0499,0.0,0.0,0.0,0.0,1,6.217079683275944,-0.6610562390364194
219,-0.639634,1,-9.97952,10.0499,0.0,0.0,0.0,0.0,1,6.219178195253965,-0.6400711192562056
220,-0.618689,1,-9.98084,10.0499,0.0,0.0,0.0,0.0,1,6.221276851536771,-0.6190845564281489
221,-0.597742,1,-9.98212,10.0499,0.0,0.0,0.0,0.0,1,6.2233754592879515,-0.5980984789163486
222,-0.576793,1,-9.98335,10.0499,2.1818e-18,4.770119999999999e-31,2.68675e-16,2.68684e-16,1,6.225473967556341,-0.5771133962324555
223,-0.55584,1,-9.98454,10.0499,0.00135973,-5.06455e-05,0.362745,0.362748,1,6.227572644631593,-0.5561266254799335
224,-0.534886,1,-9.98568,10.0499,0.000408684,-3.59779e-05,1.74415,1.74415,1,6.229671144253943,-0.5351416292564366
225,-0.513929,1,-9.98679,10.0499,-6.85569e-07,4.01684e-08,2.54769,2.54769,1,6.231769781927706,-0.5141552525188047
226,-0.492969,1,-9.98784,10.0499,5.14847e-08,-7.35873e-11,3.15919,3.15919,1,6.233868410236994,-0.49316896942592336
227,-0.472008,1,-9.98885,10.0499,9.57061e-11,-1.23739e-11,3.64857,3.64857,1,6.235966943142857,-0.4721836403672981
228,-0.451044,1,-9.98982,10.0499,-2.09888e-13,-1.41384e-18,4.05674,4.05674,1,6.238065587141952,-0.4511972003763418
229,-0.430079,1,-9.99075,10.0499,-1.17976e-13,-2.1386e-18,4.416,4.416,1,6.240164149177241,-0.43021158002345317
230,-0.409111,1,-9.99163,10.0499,3.84011e-13,-2.68954e-14,4.7341,4.7341,1,6.242262794872156,-0.40922512307430736
231,-0.388142,1,-9.99246,10.0499,-8.16691e-14,-4.99822e-15,5.01535,5.01535,1,6.244361337422326,-0.388239697572601
232,-0.367171,1,-9.99326,10.0499,-1.45056e-14,-1.91734e-14,5.27137,5.27137,1,6.246459963189335,-0.36725343990251247
233,-0.346199,1,-9.99401,10.0499,-4.19963e-13,3.2377e-14,5.50296,5.50296,1,6.248558503429627,-0.34626803749959123
234,-0.325224,1,-9.99471,10.0499,-2.75287e-13,7.79077e-19,5.71022,5.71022,1,6.250657171034528,-0.3252813614505783
235,-0.304249,1,-9.99537,10.0499,8.40866e-30,-1.20236e-29,5.90064,5.90064,1,6.252755709606602,-0.30429597572983624
236,-0.283272,1,-9.99599,10.0499,8.407870000000001e-30,-1.2022400000000001e-29,6.07339,6.07339,1,6.254854325752117,-0.2833098142746948
237,-0.262294,1,-9.99656,10.0499,1.19706e-27,4.39911e-31,6.22764,6.22764,1,6.256952900000206,-0.2623240717937989
238,-0.241315,1,-9.99709,10.0499,-3.537e-17,7.81208e-24,6.36884,6.36884,1,6.259051469482101,-0.24133837697485205
239,-0.220334,1,-9.99757,10.0499,-6.73944e-13,1.48852e-19,6.49583,6.49583,1,6.261150118846562,-0.22035188333024536
240,-0.199353,1,-9.99801,10.0499,1.80437e-13,-5.0053599999999993e-20,6.60757,6.60757,1,6.263248681082634,-0.19936626096952637
241,-0.178371,1,-9.99841,10.0499,3.30225e-13,1.37843e-14,6.70816,6.70816,1,6.265347262867591,-0.1783804431199485
242,-0.157388,1,-9.99876,10.0499,1.09744e-17,4.63726e-14,6.79652,6.79652,1,6.267445855168477,-0.15739452011109734
243,-0.136404,1,-9.99907,10.0499,2.8524099999999995e-20,1.7936e-14,6.87161,6.87161,1,6.269544484625935,-0.13640822553651333
244,-0.11542,1,-9.99933,10.0499,2.24214e-28,9.51928e-35,6.93646,6.93646,1,6.271643046408971,-0.11542260770615087
245,-0.0944352,1,-9.99955,10.0499,2.24181e-28,9.51787e-35,6.99027,6.99027,1,6.273741642949531,-0.09443664230055049
246,-0.0734501,1,-9.99973,10.0499,-1.85503e-30,1.3912900000000002e-29,7.03199,7.03199,1,6.275840230951121,-0.07345076228465075
247,-0.0524646,1,-9.99986,10.0499,-1.37557e-27,-6.90651e-32,7.06381,7.06381,1,6.277938821866214,-0.052464853133720624
248,-0.0314788,1,-9.99995,10.0499,-1.3753399999999999e-27,-6.905360000000001e-32,7.08528,7.08528,1,6.280037421837805,-0.03147885341781631
249,-0.010493,1,-9.99999,10.0499,1.06582e-14,1.62873e-14,7.05944,7.08528,1,6.2821360065153895,-0.010493006641965508
250,0.010493,1,-9.99999,10.0499,-2.67559e-13,1.62884e-14,7.74394,7.08528,1,0.0010493006641958402,0.010493006641958402
251,0.0314788,1,-9.99995,10.0499,7.8936e-13,4.87766e-14,6.97802,7.08528,1,0.0031478853417805652,0.03147885341780565
252,0.0524646,1,-9.99986,10.0499,-2.32174e-13,-1.8037e-14,7.06383,7.06383,1,0.00524648531337224,0.0524648531337224
253,0.0734501,1,-9.99973,10.0499,5.33031e-13,-1.4833e-14,7.032,7.032,1,0.007345076228465253,0.07345076228465253
254,0.0944352,1,-9.99955,10.0499,-1.95374e-14,1.18789e-15,6.99028,6.99028,1,0.009443664230055049,0.09443664230055049
255,0.11542,1,-9.99933,10.0499,-2.46979e-13,1.50131e-14,6.93646,6.93646,1,0.011542260770615265,0.11542260770615265
256,0.136404,1,-9.99907,10.0499,2.94839e-13,8.001959999999999e-20,6.87162,6.87162,1,0.01364082255365151,0.1364082255365151
257,0.157388,1,-9.99876,10.0499,8.455229999999999e-20,-4.63739e-14,6.79653,6.79653,1,0.01573945201110938,0.15739452011109378
258,0.178371,1,-9.99841,10.0499,9.41794e-18,-1.37811e-14,6.70816,6.70816,1,0.017838044311995205,0.17838044311995205
259,0.199353,1,-9.99801,10.0499,-2.95359e-13,-7.35726e-20,6.60758,6.60758,1,0.01993662609695246,0.1993662609695246
260,0.220334,1,-9.99757,10.0499,4.19691e-14,-4.10427e-14,6.49584,6.49584,1,0.022035188333024536,0.22035188333024536
261,0.241315,1,-9.99709,10.0499,-1.32592e-13,-2.15395e-18,6.36884,6.36884,1,0.02413383769748556,0.2413383769748556
262,0.262294,1,-9.99656,10.0499,-1.47156e-13,-1.3496599999999999e-20,6.22765,6.22765,1,0.026232407179380246,0.26232407179380246
263,0.283272,1,-9.99599,10.0499,5.01053e-14,-1.7138e-20,6.0734,6.0734,1,0.02833098142746948,0.2833098142746948
264,0.304249,1,-9.99537,10.0499,8.40744e-13,2.02349e-14,5.90065,5.90065,1,0.030429597572983802,0.304295975729838
265,0.325224,1,-9.99471,10.0499,-4.74585e-14,6.9525e-15,5.71024,5.71024,1,0.03252813614505712,0.3252813614505712
266,0.346199,1,-9.99401,10.0499,-5.29925e-13,6.22867e-19,5.50298,5.50298,1,0.0346268037499593,0.346268037499593
267,0.367171,1,-9.99326,10.0499,3.13383e-13,-6.84695e-19,5.27137,5.27137,1,0.03672534399025107,0.3672534399025107
268,0.388142,1,-9.99246,10.0499,8.17189e-14,-1.78536e-19,5.01537,5.01537,1,0.0388239697572601,0.388239697572601
269,0.409111,1,-9.99163,10.0499,-3.84086e-13,3.37041e-15,4.73413,4.73413,1,0.04092251230743038,0.4092251230743038
270,0.430079,1,-9.99075,10.0499,1.17965e-13,4.1042e-14,4.416,4.416,1,0.04302115800234496,0.4302115800234496
271,0.451044,1,-9.98982,10.0499,-2.3739800000000004e-18,1.91674e-14,4.05676,4.05676,1,0.045119720037634536,0.45119720037634536
272,0.472008,1,-9.98885,10.0499,-9.28617e-11,-1.23676e-11,3.64862,3.64862,1,0.04721836403672963,0.4721836403672963
273,0.492969,1,-9.98784,10.0499,-5.14853e-08,-7.35875e-11,3.15919,3.15919,1,0.049316896942592336,0.49316896942592336
274,0.513929,1,-9.98679,10.0499,6.76399e-07,4.01655e-08,2.54771,2.54771,1,0.05141552525187976,0.5141552525187976
275,0.534886,1,-9.98568,10.0499,-0.000408375,-3.59687e-05,1.74428,1.74428,1,0.05351416292564348,0.5351416292564348
276,0.55584,1,-9.98454,10.0499,-0.00135974,-5.06458e-05,0.362753,0.362756,1,0.05561266254799335,0.5561266254799335
277,0.576793,1,-9.98335,10.0499,-2.1819300000000003e-18,4.8447800000000005e-34,2.68691e-16,2.687e-16,1,0.057711339623244484,0.5771133962324448
278,0.597742,1,-9.98212,10.0499,0.0,0.0,0.0,0.0,1,0.05980984789163468,0.5980984789163468
279,0.618689,1,-9.98084,10.0499,0.0,0.0,0.0,0.0,1,0.061908455642814886,0.6190845564281489
280,0.639634,1,-9.97952,10.0499,0.0,0.0,0.0,0.0,1,0.06400711192562092,0.6400711192562092
281,0.660575,1,-9.97816,10.0499,0.0,0.0,0.0,0.0,1,0.06610562390364194,0.6610562390364194
282,0.681514,1,-9.97675,10.0499,0.0,0.0,0.0,0.0,1,0.06820426607309482,0.6820426607309482
283,0.702449,1,-9.9753,10.0499,0.0,0.0,0.0,0.0,1,0.07030278169005566,0.7030278169005566
284,0.723382,1,-9.9738,10.0499,0.0,0.0,0.0,0.0,1,0.0724014493819265,0.724014493819265
285,0.744311,1,-9.97226,10.0499,0.0,0.0,0.0,0.0,1,0.07450000827512326,0.7450000827512326
286,0.765237,1,-9.97068,10.0499,0.0,0.0,0.0,0.0,1,0.07659856489209727,0.7659856489209727
287,0.78616,1,-9.96905,10.0499,0.0,0.0,0.0,0.0,1,0.07869720461830365,0.7869720461830365
288,0.807079,1,-9.96738,10.0499,0.0,0.0,0.0,0.0,1,0.08079576011719336,0.8079576011719336
289,0.827995,1,-9.96566,10.0499,0.0,0.0,0.0,0.0,1,0.08289442066422303,0.8289442066422303
290,0.848907,1,-9.9639,10.0499,0.0,0.0,0.0,0.0,1,0.08499301477189647,0.8499301477189647
291,0.869815,1,-9.9621,10.0499,0.0,0.0,0.0,0.0,1,0.08709154926096652,0.8709154926096652
292,0.89072,1,-9.96025,10.0499,0.0,0.0,0.0,0.0,1,0.0891902196282679,0.891902196282679
293,0.91162,1,-9.95836,10.0499,0.0,0.0,0.0,0.0,1,0.09128874858163982,0.9128874858163982
294,0.932517,1,-9.95643,10.0499,0.0,0.0,0.0,0.0,1,0.09338734212999356,0.9338734212999356
295,0.953409,1,-9.95445,10.0499,0.0,0.0,0.0,0.0,1,0.09548590329045048,0.9548590329045048
296,0.974297,1,-9.95242,10.0499,0.0,0.0,0.0,0.0,1,0.09758454473827793,0.9758454473827793
297,0.995181,1,-9.95036,10.0499,0.0,0.0,0.0,0.0,1,0.09968308052686048,0.9968308052686048
298,1.01606,1,-9.94825,10.0499,0.0,0.0,0.0,0.0,1,0.10178161494534965,1.0178161494534965
299,1.03694,1,-9.94609,10.0499,0.0,0.0,0.0,0.0,1,0.10388075791119267,1.0388075791119267
300,1.05781,1,-9.94389,10.0499,0.0,0.0,0.0,0.0,1,0.10597932257114362,1.0597932257114362
301,1.07867,1,-9.94165,10.0499,0.0,0.0,0.0,0.0,1,0.10807731614445171,1.080773161444517
302,1.09953,1,-9.93937,10.0499,0.0,0.0,0.0,0.0,1,0.11017573980324169,1.101757398032417
303,1.12039,1,-9.93704,10.0499,0.0,0.0,0.0,0.0,1,0.11227471213660678,1.1227471213660678
304,1.14124,1,-9.93467,10.0499,0.0,0.0,0.0,0.0,1,0.1143731383488662,1.143731383488662
305,1.16209,1,-9.93225,10.0499,0.0,0.0,0.0,0.0,1,0.11647213512409849,1.1647213512409849
306,1.18293,1,-9.92979,10.0499,0.0,0.0,0.0,0.0,1,0.11857060397033514,1.1857060397033514
307,1.20376,1,-9.92728,10.0499,0.0,0.0,0.0,0.0,1,0.1206686725281454,1.206686725281454
308,1.22459,1,-9.92474,10.0499,0.0,0.0,0.0,0.0,1,0.1227671018800196,1.227671018800196
309,1.24542,1,-9.92214,10.0499,0.0,0.0,0.0,0.0,1,0.12486626591588923,1.2486626591588923
310,1.26624,1,-9.91951,10.0499,0.0,0.0,0.0,0.0,1,0.12696481180690355,1.2696481180690355
311,1.28705,1,-9.91683,10.0499,0.0,0.0,0.0,0.0,1,0.1290629980079725,1.290629980079725
312,1.30786,1,-9.91411,10.0499,0.0,0.0,0.0,0.0,1,0.13116169868905025,1.3116169868905025
313,1.32867,1,-9.91134,10.0499,0.0,0.0,0.0,0.0,1,0.13326105320036863,1.3326105320036863
314,1.34946,1,-9.90853,10.0499,0.0,0.0,0.0,0.0,1,0.13535895759962635,1.3535895759962635
315,1.37025,1,-9.90568,10.0499,0.0,0.0,0.0,0.0,1,0.1374574011884384,1.374574011884384
316,1.39104,1,-9.90278,10.0499,0.0,0.0,0.0,0.0,1,0.13955652953654685,1.3955652953654685
317,1.41182,1,-9.89984,10.0499,0.0,0.0,0.0,0.0,1,0.14165522416454657,1.4165522416454657
318,1.43259,1,-9.89685,10.0499,0.0,0.0,0.0,0.0,1,0.14375363566214894,1.4375363566214894
319,1.45336,1,-9.89382,10.0499,0.0,0.0,0.0,0.0,1,0.14585262164793988,1.4585262164793988
320,1.47412,1,-9.89075,10.0499,0.0,0.0,0.0,0.0,1,0.14795119947595925,1.4795119947595925
321,1.49487,1,-9.88764,10.0499,0.0,0.0,0.0,0.0,1,0.15004937649523775,1.5004937649523775
322,1.51562,1,-9.88448,10.0499,0.0,0.0,0.0,0.0,1,0.15214830007457447,1.5214830007457447
323,1.53636,1,-9.88128,10.0499,0.0,0.0,0.0,0.0,1,0.15424684108182163,1.5424684108182163
324,1.55709,1,-9.87803,10.0499,0.0,0.0,0.0,0.0,1,0.15634516259089537,1.5634516259089537
325,1.57782,1,-9.87474,10.0499,0.0,0.0,0.0,0.0,1,0.15844410788645913,1.5844410788645913
326,1.59854,1,-9.87141,10.0499,0.0,0.0,0.0,0.0,1,0.1605426962101868,1.605426962101868
327,1.61925,1,-9.86803,10.0499,0.0,0.0,0.0,0.0,1,0.16264109686586714,1.6264109686586714
328,1.63995,1,-9.86461,10.0499,0.0,0.0,0.0,0.0,1,0.16473915945711504,1.6473915945711504
329,1.66065,1,-9.86115,10.0499,0.0,0.0,0.0,0.0,1,0.16683787749372136,1.6683787749372136
330,1.68134,1,-9.85764,10.0499,0.0,0.0,0.0,0.0,1,0.16893643969685535,1.6893643969685535
331,1.70203,1,-9.85409,10.0499,0.0,0.0,0.0,0.0,1,0.17103567487719218,1.7103567487719218
332,1.7227,1,-9.8505,10.0499,0.0,0.0,0.0,0.0,1,0.17313361926200432,1.7313361926200432
333,1.74337,1,-9.84686,10.0499,0.0,0.0,0.0,0.0,1,0.1752324250513464,1.752324250513464
334,1.76403,1,-9.84318,10.0499,0.0,0.0,0.0,0.0,1,0.17733094403919036,1.7733094403919036
335,1.78468,1,-9.83946,10.0499,0.0,0.0,0.0,0.0,1,0.17942918363870675,1.7942918363870675
336,1.80533,1,-9.83569,10.0499,0.0,0.0,0.0,0.0,1,0.18152831537181768,1.8152831537181768
337,1.82597,1,-9.83188,10.0499,0.0,0.0,0.0,0.0,1,0.18362718592999894,1.8362718592999894
338,1.8466,1,-9.82803,10.0499,0.0,0.0,0.0,0.0,1,0.1857258027322226,1.8572580273222261
339,1.86722,1,-9.82413,10.0499,0.0,0.0,0.0,0.0,1,0.18782435992632251,1.8782435992632251
340,1.88783,1,-9.82019,10.0499,0.0,0.0,0.0,0.0,1,0.18992268234518406,1.8992268234518406
341,1.90843,1,-9.81621,10.0499,0.0,0.0,0.0,0.0,1,0.19202077742508106,1.9202077742508106
342,1.92903,1,-9.81218,10.0499,0.0,0.0,0.0,0.0,1,0.19411982672835748,1.9411982672835748
343,1.94962,1,-9.80811,10.0499,0.0,0.0,0.0,0.0,1,0.19621866688612233,1.9621866688612233
344,1.9702,1,-9.804,10.0499,0.0,0.0,0.0,0.0,1,0.19831730533605985,1.9831730533605985
345,1.99077,1,-9.79984,10.0499,0.0,0.0,0.0,0.0,1,0.20041594859826084,2.0041594859826084
346,2.01133,1,-9.79564,10.0499,0.0,0.0,0.0,0.0,1,0.2025144091564126,2.025144091564126
347,2.03188,1,-9.7914,10.0499,0.0,0.0,0.0,0.0,1,0.20461269446109842,2.046126944610984
348,2.05242,1,-9.78711,10.0499,0.0,0.0,0.0,0.0,1,0.20671101720972462,2.0671101720972462
349,2.07296,1,-9.78278,10.0499,0.0,0.0,0.0,0.0,1,0.20881016200506686,2.0881016200506686
350,2.09348,1,-9.77841,10.0499,0.0,0.0,0.0,0.0,1,0.2109081793138401,2.109081793138401
351,2.114,1,-9.774,10.0499,0.0,0.0,0.0,0.0,1,0.21300703271229615,2.1300703271229615
352,2.13451,1,-9.76954,10.0499,0.0,0.0,0.0,0.0,1,0.21510596482817412,2.1510596482817412
353,2.155,1,-9.76504,10.0499,0.0,0.0,0.0,0.0,1,0.21720379726621353,2.1720379726621353
354,2.17549,1,-9.76049,10.0499,0.0,0.0,0.0,0.0,1,0.21930270849674827,2.1930270849674827
355,2.19597,1,-9.75591,10.0499,0.0,0.0,0.0,0.0,1,0.22140129597857072,2.2140129597857072
356,2.21644,1,-9.75128,10.0499,0.0,0.0,0.0,0.0,1,0.2235000043212274,2.235000043212274
357,2.2369,1,-9.7466,10.0499,0.0,0.0,0.0,0.0,1,0.22559884713082212,2.255988471308221
358,2.25735,1,-9.74189,10.0499,0.0,0.0,0.0,0.0,1,0.22769738653985172,2.276973865398517
359,2.27779,1,-9.73713,10.0499,0.0,0.0,0.0,0.0,1,0.22979607944096525,2.2979607944096525
360,2.29822,1,-9.73233,10.0499,0.0,0.0,0.0,0.0,1,0.23189470961272374,2.3189470961272374
361,2.31864,1,-9.72748,10.0499,0.0,0.0,0.0,0.0,1,0.2339935163892477,2.339935163892477
362,2.33904,1,-9.7226,10.0499,0.0,0.0,0.0,0.0,1,0.23609107329602352,2.3609107329602352
363,2.35944,1,-9.71767,10.0499,0.0,0.0,0.0,0.0,1,0.238189798584167,2.38189798584167
364,2.37983,1,-9.71269,10.0499,0.0,0.0,0.0,0.0,1,0.24028873309566734,2.4028873309566734
365,2.40021,1,-9.70768,10.0499,0.0,0.0,0.0,0.0,1,0.24238741037387168,2.423874103738717
366,2.42058,1,-9.70262,10.0499,0.0,0.0,0.0,0.0,1,0.24448631589252834,2.4448631589252834
367,2.44093,1,-9.69752,10.0499,0.0,0.0,0.0,0.0,1,0.24658424938619117,2.4658424938619117
368,2.46128,1,-9.69237,10.0499,0.0,0.0,0.0,0.0,1,0.2486834044695554,2.486834044695554
369,2.48161,1,-9.68719,10.0499,0.0,0.0,0.0,0.0,1,0.2507813594089754,2.507813594089754
370,2.50194,1,-9.68196,10.0499,0.0,0.0,0.0,0.0,1,0.252880553920388,2.52880553920388
371,2.52225,1,-9.67669,10.0499,0.0,0.0,0.0,0.0,1,0.25497881243511333,2.5497881243511333
372,2.54255,1,-9.67137,10.0499,0.0,0.0,0.0,0.0,1,0.257077365403382,2.57077365403382
373,2.56284,1,-9.66601,10.0499,0.0,0.0,0.0,0.0,1,0.2591759701039704,2.591759701039704
374,2.58312,1,-9.66061,10.0499,0.0,0.0,0.0,0.0,1,0.26127463400787043,2.6127463400787043
375,2.60339,1,-9.65517,10.0499,0.0,0.0,0.0,0.0,1,0.26337336458442895,2.6337336458442895
376,2.62365,1,-9.64969,10.0499,0.0,0.0,0.0,0.0,1,0.2654721693011002,2.654721693011002
377,2.64389,1,-9.64416,10.0499,0.0,0.0,0.0,0.0,1,0.267570355596912,2.67570355596912
378,2.66413,1,-9.63859,10.0499,0.0,0.0,0.0,0.0,1,0.2696695999817109,2.696695999817109
379,2.68435,1,-9.63298,10.0499,0.0,0.0,0.0,0.0,1,0.27176798164630167,2.7176798164630167
380,2.70456,1,-9.62732,10.0499,0.0,0.0,0.0,0.0,1,0.27386674293023106,2.7386674293023106
381,2.72475,1,-9.62163,10.0499,0.0,0.0,0.0,0.0,1,0.2759643902433453,2.759643902433453
382,2.74494,1,-9.61589,10.0499,0.0,0.0,0.0,0.0,1,0.2780633988755614,2.780633988755614
383,2.76511,1,-9.61011,10.0499,0.0,0.0,0.0,0.0,1,0.28016158208281006,2.8016158208281006
384,2.78528,1,-9.60428,10.0499,0.0,0.0,0.0,0.0,1,0.28226114844694106,2.8226114844694106
385,2.80542,1,-9.59842,10.0499,0.0,0.0,0.0,0.0,1,0.28435866910318275,2.8435866910318275
386,2.82556,1,-9.59251,10.0499,0.0,0.0,0.0,0.0,1,0.2864575918592598,2.864575918592598
387,2.84569,1,-9.58656,10.0499,0.0,0.0,0.0,0.0,1,0.2885566852072685,2.885566852072685
388,2.8658,1,-9.58056,10.0499,0.0,0.0,0.0,0.0,1,0.2906552851143349,2.906552851143349
389,2.8859,1,-9.57453,10.0499,0.0,0.0,0.0,0.0,1,0.29275378713202027,2.9275378713202027
390,2.90598,1,-9.56845,10.0499,0.0,0.0,0.0,0.0,1,0.2948518170288823,2.948518170288823
391,2.92606,1,-9.56233,10.0499,0.0,0.0,0.0,0.0,1,0.2969510099645376,2.969510099645376
392,2.94612,1,-9.55617,10.0499,0.0,0.0,0.0,0.0,1,0.29904946030065194,2.9904946030065194
393,2.96617,1,-9.54997,10.0499,0.0,0.0,0.0,0.0,1,0.3011481323211598,3.011481323211598
394,2.9862,1,-9.54372,10.0499,0.0,0.0,0.0,0.0,1,0.303246377707282,3.03246377707282
395,3.00622,1,-9.53743,10.0499,0.0,0.0,0.0,0.0,1,0.3053448648992756,3.053448648992756
396,3.02623,1,-9.5311,10.0499,0.0,0.0,0.0,0.0,1,0.3074436013265167,3.074436013265167
397,3.04623,1,-9.52473,10.0499,0.0,0.0,0.0,0.0,1,0.309542594411373,3.09542594411373
398,3.06621,1,-9.51832,10.0499,0.0,0.0,0.0,0.0,1,0.3116408997378235,3.116408997378235
399,3.08618,1,-9.51186,10.0499,0.0,0.0,0.0,0.0,1,0.31373978645522804,3.1373978645522804
400,3.10613,1,-9.50536,10.0499,0.0,0.0,0.0,0.0,1,0.31583800681435115,3.1583800681435115
401,3.12607,1,-9.49882,10.0499,0.0,0.0,0.0,0.0,1,0.3179365200620312,3.179365200620312
402,3.146,1,-9.49224,10.0499,0.0,0.0,0.0,0.0,1,0.32003533360573755,3.2003533360573755
403,3.16591,1,-9.48562,10.0499,0.0,0.0,0.0,0.0,1,0.3221335062825146,3.221335062825146
404,3.18581,1,-9.47896,10.0499,0.0,0.0,0.0,0.0,1,0.3242319953790176,3.242319953790176
405,3.2057,1,-9.47225,10.0499,0.0,0.0,0.0,0.0,1,0.32633112885984694,3.2633112885984694
406,3.22557,1,-9.4655,10.0499,0.0,0.0,0.0,0.0,1,0.32842965096668486,3.2842965096668486
407,3.24543,1,-9.45871,10.0499,0.0,0.0,0.0,0.0,1,0.330528516981051,3.30528516981051
408,3.26527,1,-9.45188,10.0499,0.0,0.0,0.0,0.0,1,0.3326267890922505,3.326267890922505
409,3.2851,1,-9.44501,10.0499,0.0,0.0,0.0,0.0,1,0.3347254212305719,3.347254212305719
410,3.30491,1,-9.43809,10.0499,0.0,0.0,0.0,0.0,1,0.3368238074489769,3.368238074489769
411,3.32471,1,-9.43113,10.0499,0.0,0.0,0.0,0.0,1,0.33892257377755186,3.3892257377755186
412,3.3445,1,-9.42414,10.0499,0.0,0.0,0.0,0.0,1,0.34102139312564717,3.4102139312564717
413,3.36427,1,-9.4171,10.0499,0.0,0.0,0.0,0.0,1,0.3431199980549886,3.431199980549886
414,3.38402,1,-9.41002,10.0499,0.0,0.0,0.0,0.0,1,0.34521806555726986,3.4521806555726986
415,3.40376,1,-9.40289,10.0499,0.0,0.0,0.0,0.0,1,0.3473168857744824,3.473168857744824
416,3.42349,1,-9.39573,10.0499,0.0,0.0,0.0,0.0,1,0.3494157872689998,3.494157872689998
417,3.4432,1,-9.38852,10.0499,0.0,0.0,0.0,0.0,1,0.35151452124100047,3.5151452124100047
418,3.46289,1,-9.38128,10.0499,0.0,0.0,0.0,0.0,1,0.3536124105133629,3.536124105133629
419,3.48257,1,-9.37399,10.0499,0.0,0.0,0.0,0.0,1,0.3557110925978719,3.5571109259787193
420,3.50224,1,-9.36666,10.0499,0.0,0.0,0.0,0.0,1,0.35781023049098337,3.5781023049098337
421,3.52189,1,-9.35929,10.0499,0.0,0.0,0.0,0.0,1,0.3599088955676768,3.599088955676768
422,3.54152,1,-9.35188,10.0499,0.0,0.0,0.0,0.0,1,0.3620070973434215,3.620070973434215
423,3.56114,1,-9.34443,10.0499,0.0,0.0,0.0,0.0,1,0.3641057797882894,3.641057797882894
424,3.58074,1,-9.33693,10.0499,0.0,0.0,0.0,0.0,1,0.3662043745746324,3.662043745746324
425,3.60033,1,-9.3294,10.0499,0.0,0.0,0.0,0.0,1,0.36830310999157234,3.6830310999157234
426,3.6199,1,-9.32182,10.0499,0.0,0.0,0.0,0.0,1,0.3704017792384944,3.7040177923849438
427,3.63945,1,-9.3142,10.0499,0.0,0.0,0.0,0.0,1,0.3725000337857862,3.725000337857862
428,3.65899,1,-9.30655,10.0499,0.0,0.0,0.0,0.0,1,0.37459844794479835,3.7459844794479835
429,3.67851,1,-9.29885,10.0499,0.0,0.0,0.0,0.0,1,0.37669682893318246,3.7669682893318246
430,3.69802,1,-9.29111,10.0499,0.0,0.0,0.0,0.0,1,0.378795751480979,3.78795751480979
431,3.71751,1,-9.28332,10.0499,0.0,0.0,0.0,0.0,1,0.3808946662473831,3.808946662473831
432,3.73698,1,-9.2755,10.0499,0.0,0.0,0.0,0.0,1,0.3829928412500898,3.829928412500898
433,3.75644,1,-9.26764,10.0499,0.0,0.0,0.0,0.0,1,0.3850915826379211,3.850915826379211
434,3.77588,1,-9.25974,10.0499,0.0,0.0,0.0,0.0,1,0.38718997165775804,3.8718997165775804
435,3.79531,1,-9.25179,10.0499,0.0,0.0,0.0,0.0,1,0.38928932260814975,3.8928932260814975
436,3.81471,1,-9.24381,10.0499,0.0,0.0,0.0,0.0,1,0.3913870368100252,3.913870368100252
437,3.8341,1,-9.23578,10.0499,0.0,0.0,0.0,0.0,1,0.3934857344200493,3.934857344200493
438,3.85348,1,-9.22771,10.0499,0.0,0.0,0.0,0.0,1,0.3955850430984462,3.955850430984462
439,3.87283,1,-9.21961,10.0499,0.0,0.0,0.0,0.0,1,0.3976827388139048,3.976827388139048
440,3.89217,1,-9.21146,10.0499,0.0,0.0,0.0,0.0,1,0.39978144853786723,3.9978144853786723
441,3.9115,1,-9.20327,10.0499,0.0,0.0,0.0,0.0,1,0.40188079408827715,4.0188079408827715
442,3.9308,1,-9.19504,10.0499,0.0,0.0,0.0,0.0,1,0.4039789436053942,4.039789436053942
443,3.95009,1,-9.18677,10.0499,0.0,0.0,0.0,0.0,1,0.40607774653720874,4.060777465372087
444,3.96936,1,-9.17846,10.0499,0.0,0.0,0.0,0.0,1,0.40817629217614915,4.0817629217614915
445,3.98861,1,-9.17011,10.0499,0.0,0.0,0.0,0.0,1,0.41027459014860845,4.1027459014860845
446,4.00785,1,-9.16172,10.0499,0.0,0.0,0.0,0.0,1,0.41237356626003585,4.1237356626003585
447,4.02707,1,-9.15329,10.0499,0.0,0.0,0.0,0.0,1,0.4144723122909877,4.144723122909877
448,4.04627,1,-9.14482,10.0499,0.0,0.0,0.0,0.0,1,0.41657083787484606,4.165708378748461
449,4.06545,1,-9.13631,10.0499,0.0,0.0,0.0,0.0,1,0.41866915265071825,4.1866915265071825
450,4.08461,1,-9.12776,10.0499,0.0,0.0,0.0,0.0,1,0.4207672662631934,4.207672662631934
451,4.10376,1,-9.11916,10.0499,0.0,0.0,0.0,0.0,1,0.4228665106544165,4.228665106544165
452,4.12289,1,-9.11053,10.0499,0.0,0.0,0.0,0.0,1,0.4249651629974993,4.249651629974993
453,4.142,1,-9.10186,10.0499,0.0,0.0,0.0,0.0,1,0.4270636414015607,4.270636414015607
454,4.16109,1,-9.09315,10.0499,0.0,0.0,0.0,0.0,1,0.42916195551901914,4.2916195551901914
455,4.18016,1,-9.08439,10.0499,0.0,0.0,0.0,0.0,1,0.4312605330226722,4.312605330226722
456,4.19922,1,-9.0756,10.0499,0.0,0.0,0.0,0.0,1,0.4333594570066621,4.333594570066621
457,4.21826,1,-9.06677,10.0499,0.0,0.0,0.0,0.0,1,0.43545824391738286,4.354582439173829
458,4.23727,1,-9.0579,10.0499,0.0,0.0,0.0,0.0,1,0.4375559976216463,4.375559976216463
459,4.25627,1,-9.04899,10.0499,0.0,0.0,0.0,0.0,1,0.43965454024954376,4.396545402495438
460,4.27525,1,-9.04003,10.0499,0.0,0.0,0.0,0.0,1,0.4417534023116918,4.417534023116918
461,4.29422,1,-9.03104,10.0499,0.0,0.0,0.0,0.0,1,0.4438526434237309,4.438526434237309
462,4.31316,1,-9.02201,10.0499,0.0,0.0,0.0,0.0,1,0.4459508917691535,4.459508917691535
463,4.33208,1,-9.01294,10.0499,0.0,0.0,0.0,0.0,1,0.4480490610217318,4.480490610217318
464,4.35099,1,-9.00383,10.0499,0.0,0.0,0.0,0.0,1,0.4501480612365949,4.501480612365949
465,4.36987,1,-8.99468,10.0499,0.0,0.0,0.0,0.0,1,0.45224610040769697,4.52246100407697
466,4.38874,1,-8.98549,10.0499,0.0,0.0,0.0,0.0,1,0.4543449880531165,4.543449880531165
467,4.40759,1,-8.97626,10.0499,0.0,0.0,0.0,0.0,1,0.4564438334555154,4.564438334555154
468,4.42642,1,-8.96699,10.0499,0.0,0.0,0.0,0.0,1,0.45854264628141106,4.585426462814111
469,4.44522,1,-8.95768,10.0499,0.0,0.0,0.0,0.0,1,0.4606405404306626,4.606405404306626
470,4.46401,1,-8.94833,10.0499,0.0,0.0,0.0,0.0,1,0.46273931804106283,4.627393180410628
471,4.48278,1,-8.93894,10.0499,0.0,0.0,0.0,0.0,1,0.4648380920824442,4.648380920824442
472,4.50153,1,-8.92951,10.0499,0.0,0.0,0.0,0.0,1,0.46693687222321323,4.669368722232132
473,4.52026,1,-8.92005,10.0499,0.0,0.0,0.0,0.0,1,0.46903521610542676,4.6903521610542676
474,4.53897,1,-8.91054,10.0499,0.0,0.0,0.0,0.0,1,0.4711340355780713,4.711340355780713
475,4.55766,1,-8.901,10.0499,0.0,0.0,0.0,0.0,1,0.4732324343893488,4.732324343893488
476,4.57633,1,-8.89141,10.0499,0.0,0.0,0.0,0.0,1,0.47533133187041265,4.7533133187041265
477,4.59498,1,-8.88179,10.0499,0.0,0.0,0.0,0.0,1,0.47742982429156644,4.774298242915664
478,4.61361,1,-8.87213,10.0499,0.0,0.0,0.0,0.0,1,0.47952837708864493,4.795283770886449
479,4.63222,1,-8.86242,10.0499,0.0,0.0,0.0,0.0,1,0.48162746315159133,4.816274631515913
480,4.6508,1,-8.85268,10.0499,0.0,0.0,0.0,0.0,1,0.48372528229330314,4.837252822933031
481,4.66937,1,-8.8429,10.0499,0.0,0.0,0.0,0.0,1,0.4858240770543141,4.858240770543141
482,4.68792,1,-8.83309,10.0499,0.0,0.0,0.0,0.0,1,0.48792250206154897,4.87922502061549
483,4.70645,1,-8.82323,10.0499,0.0,0.0,0.0,0.0,1,0.4900215027053534,4.900215027053534
484,4.72495,1,-8.81333,10.0499,0.0,0.0,0.0,0.0,1,0.49211974037196615,4.9211974037196615
485,4.74344,1,-8.8034,10.0499,0.0,0.0,0.0,0.0,1,0.49421851403059947,4.942185140305995
486,4.7619,1,-8.79342,10.0499,0.0,0.0,0.0,0.0,1,0.49631701850706555,4.9631701850706555
487,4.78035,1,-8.78341,10.0499,0.0,0.0,0.0,0.0,1,0.49841607260361354,4.984160726036135
488,4.79877,1,-8.77336,10.0499,0.0,0.0,0.0,0.0,1,0.5005144026372657,5.0051440263726565
489,4.81717,1,-8.76327,10.0499,0.0,0.0,0.0,0.0,1,0.50261289760636,5.0261289760636
490,4.83555,1,-8.75314,10.0499,0.0,0.0,0.0,0.0,1,0.5047115671627171,5.0471156716271715
491,4.85391,1,-8.74297,10.0499,0.0,0.0,0.0,0.0,1,0.5068104209536237,5.068104209536237
492,4.87224,1,-8.73277,10.0499,0.0,0.0,0.0,0.0,1,0.5089081081199858,5.089081081199858
493,4.89056,1,-8.72252,10.0499,0.0,0.0,0.0,0.0,1,0.511007358494636,5.11007358494636
494,4.90885,1,-8.71224,10.0499,0.0,0.0,0.0,0.0,1,0.5131054599114409,5.1310545991144085
495,4.92713,1,-8.70192,10.0499,0.0,0.0,0.0,0.0,1,0.5152046527084169,5.152046527084169
496,4.94538,1,-8.69156,10.0499,0.0,0.0,0.0,0.0,1,0.5173032051037101,5.173032051037101
497,4.96361,1,-8.68116,10.0499,0.0,0.0,0.0,0.0,1,0.5194019979538842,5.194019979538842
498,4.98181,1,-8.67073,10.0499,0.0,0.0,0.0,0.0,1,0.5214996756304595,5.214996756304595
499,5.0,1,-8.66025,10.0499,0.0,0.0,0.0,0.0,1,0.5235989774905887,5.235989774905887


==> fig/numerical_examples/2d_hertzian_contact/resample_points_contact_linear_kinem_p_0_3_sides_1_center_1_25_cartesian_1_thick_1_4.csv <==
Point ID,Points_0,Points_1,Points_2,Points_Magnitude,contact_normal_stresses_0,contact_normal_stresses_1,contact_normal_stresses_2,contact_normal_stresses_Magnitude,vtkValidPointMask,radial_position_rad,arc_length
0,-5.0,0,-8.66025,10,0.0,0.0,0.0,0.0,1,5.7595863296889975,-5.235989774905889
1,-4.96964,0,-8.67771,10,0.0,0.0,0.0,0.0,1,5.763088590453647,-5.2009671672593925
2,-4.93922,0,-8.69506,10,0.0,0.0,0.0,0.0,1,5.7665905906686294,-5.165947165109571
3,-4.90873,0,-8.71231,10,0.0,0.0,0.0,0.0,1,5.770093738157405,-5.130915690221812
4,-4.87819,0,-8.72945,10,0.0,0.0,0.0,0.0,1,5.773595840924275,-5.095894662553107
5,-4.84759,0,-8.74648,10,0.0,0.0,0.0,0.0,1,5.77709781420535,-5.0608749297423685
6,-4.81692,0,-8.7634,10,0.0,0.0,0.0,0.0,1,5.780600580079689,-5.025847270998973
7,-4.7862,0,-8.78022,10,0.0,0.0,0.0,0.0,1,5.784102911913444,-4.990823952661422
8,-4.75542,0,-8.79693,10,0.0,0.0,0.0,0.0,1,5.787605245326349,-4.955800618532379
9,-4.72458,0,-8.81353,10,0.0,0.0,0.0,0.0,1,5.79110762604852,-4.92077681131066
10,-4.69368,0,-8.83002,10,0.0,0.0,0.0,0.0,1,5.794610099806681,-4.885752073729051
11,-4.66273,0,-8.84641,10,0.0,0.0,0.0,0.0,1,5.798112293952519,-4.8507301322706695
12,-4.63172,0,-8.86268,10,0.0,0.0,0.0,0.0,1,5.801614199934592,-4.815711072449943
13,-4.60065,0,-8.87885,10,0.0,0.0,0.0,0.0,1,5.805116792915804,-4.780685142637822
14,-4.56953,0,-8.89491,10,0.0,0.0,0.0,0.0,1,5.808618762827548,-4.74566544352038
15,-4.53834,0,-8.91086,10,0.0,0.0,0.0,0.0,1,5.8121219327331355,-4.710633744464509
16,-4.50711,0,-8.9267,10,0.0,0.0,0.0,0.0,1,5.815623675060506,-4.675616321190802
17,-4.47582,0,-8.94243,10,0.0,0.0,0.0,0.0,1,5.819125814484761,-4.640594926948253
18,-4.44447,0,-8.95805,10,0.0,0.0,0.0,0.0,1,5.822628396669204,-4.605569105103825
19,-4.41307,0,-8.97356,10,0.0,0.0,0.0,0.0,1,5.826130569888576,-4.570547372910099
20,-4.38161,0,-8.98896,10,0.0,0.0,0.0,0.0,1,5.829633274014167,-4.53552033165419
21,-4.3501,0,-9.00425,10,0.0,0.0,0.0,0.0,1,5.833135654209444,-4.500496529701422
22,-4.31854,0,-9.01943,10,0.0,0.0,0.0,0.0,1,5.836637751467029,-4.465475557125572
23,-4.28693,0,-9.0345,10,0.0,0.0,0.0,0.0,1,5.840139606800682,-4.430457003789037
24,-4.25526,0,-9.04946,10,0.0,0.0,0.0,0.0,1,5.843642166188085,-4.39543140991502
25,-4.22354,0,-9.06431,10,0.0,0.0,0.0,0.0,1,5.847144568698329,-4.360407384812568
26,-4.19177,0,-9.07905,10,0.0,0.0,0.0,0.0,1,5.850646855355637,-4.325384518239488
27,-4.15994,0,-9.09367,10,0.0,0.0,0.0,0.0,1,5.854149560565398,-4.290357466141884
28,-4.12807,0,-9.10819,10,0.0,0.0,0.0,0.0,1,5.857651743258581,-4.25533563921006
29,-4.09614,0,-9.12259,10,0.0,0.0,0.0,0.0,1,5.8611544358479435,-4.220308713316427
30,-4.06417,0,-9.13688,10,0.0,0.0,0.0,0.0,1,5.864656272293639,-4.185290348859468
31,-4.03214,0,-9.15106,10,0.0,0.0,0.0,0.0,1,5.8681591195699525,-4.150261876096337
32,-4.00007,0,-9.16512,10,0.0,0.0,0.0,0.0,1,5.871660789909068,-4.11524517270518
33,-3.96794,0,-9.17908,10,0.0,0.0,0.0,0.0,1,5.875163959164748,-4.08021348014838
34,-3.93577,0,-9.19292,10,0.0,0.0,0.0,0.0,1,5.8786660371346455,-4.045192700449405
35,-3.90355,0,-9.20664,10,0.0,0.0,0.0,0.0,1,5.8821679910001325,-4.01017316179454
36,-3.87128,0,-9.22026,10,0.0,0.0,0.0,0.0,1,5.885670645696248,-3.9751466148333847
37,-3.83897,0,-9.23376,10,0.0,0.0,0.0,0.0,1,5.889172341348489,-3.9401296583109655
38,-3.8066,0,-9.24715,10,0.0,0.0,0.0,0.0,1,5.892675354688857,-3.9050995249072997
39,-3.77419,0,-9.26043,10,0.0,0.0,0.0,0.0,1,5.896177878583482,-3.8700742859610386
40,-3.74174,0,-9.27359,10,0.0,0.0,0.0,0.0,1,5.8996795758133365,-3.835057313662496
41,-3.70923,0,-9.28663,10,0.0,0.0,0.0,0.0,1,5.9031823504423935,-3.8000295673719293
42,-3.67669,0,-9.29957,10,0.0,0.0,0.0,0.0,1,5.9066842024930795,-3.7650110468650695
43,-3.64409,0,-9.31239,10,0.0,0.0,0.0,0.0,1,5.91018722024247,-3.729980869371161
44,-3.61146,0,-9.32509,10,0.0,0.0,0.0,0.0,1,5.9136886606246115,-3.694966465549747
45,-3.57877,0,-9.33769,10,0.0,0.0,0.0,0.0,1,5.917192083740942,-3.6599322343864387
46,-3.54605,0,-9.35016,10,0.0,0.0,0.0,0.0,1,5.920693655475461,-3.6249165170412567
47,-3.51328,0,-9.36252,10,0.0,0.0,0.0,0.0,1,5.924196003953696,-3.5898930322588996
48,-3.48047,0,-9.37477,10,0.0,0.0,0.0,0.0,1,5.927698232457336,-3.5548707472224947
49,-3.44761,0,-9.3869,10,0.0,0.0,0.0,0.0,1,5.931200971974279,-3.5198433520530727
50,-3.41472,0,-9.39892,10,0.0,0.0,0.0,0.0,1,5.934702734730726,-3.4848257244886014
51,-3.38178,0,-9.41082,10,0.0,0.0,0.0,0.0,1,5.938205098188791,-3.449802089907948
52,-3.3488,0,-9.42261,10,0.0,0.0,0.0,0.0,1,5.941707505477633,-3.414778017019529
53,-3.31577,0,-9.43428,10,0.0,0.0,0.0,0.0,1,5.945210605502195,-3.379747016773905
54,-3.28271,0,-9.44584,10,0.0,0.0,0.0,0.0,1,5.948712887800399,-3.344724193791876
55,-3.24961,0,-9.45727,10,0.0,0.0,0.0,0.0,1,5.952214681763272,-3.309706254163139
56,-3.21647,0,-9.4686,10,0.0,0.0,0.0,0.0,1,5.955717009255574,-3.2746829792401257
57,-3.18329,0,-9.4798,10,0.0,0.0,0.0,0.0,1,5.959218942384681,-3.239663647949051
58,-3.15006,0,-9.4909,10,0.0,0.0,0.0,0.0,1,5.962722432210477,-3.2046287496910963
59,-3.11681,0,-9.50187,10,0.0,0.0,0.0,0.0,1,5.966223723465067,-3.1696158371451943
60,-3.08351,0,-9.51273,10,0.0,0.0,0.0,0.0,1,5.969726337080756,-3.1345897009883004
61,-3.05017,0,-9.52347,10,0.0,0.0,0.0,0.0,1,5.973229055930865,-3.0995625124872106
62,-3.0168,0,-9.53409,10,0.0,0.0,0.0,0.0,1,5.976730973567548,-3.06454333612038
63,-2.98339,0,-9.5446,10,0.0,0.0,0.0,0.0,1,5.980233386587802,-3.0295192059178433
64,-2.94994,0,-9.55499,10,0.0,0.0,0.0,0.0,1,5.983736036934348,-2.9944927024523764
65,-2.91646,0,-9.56526,10,0.0,0.0,0.0,0.0,1,5.98723801502331,-2.9594729215627638
66,-2.88294,0,-9.57542,10,0.0,0.0,0.0,0.0,1,5.990740610565872,-2.9244469661371397
67,-2.84939,0,-9.58546,10,0.0,0.0,0.0,0.0,1,5.994242616944153,-2.88942690235433
68,-2.8158,0,-9.59538,10,0.0,0.0,0.0,0.0,1,5.9977450376145045,-2.854402695650819
69,-2.78217,0,-9.60518,10,0.0,0.0,0.0,0.0,1,6.001247919476804,-2.8193738770278216
70,-2.74852,0,-9.61487,10,0.0,0.0,0.0,0.0,1,6.00474966127511,-2.7843564590447656
71,-2.71483,0,-9.62443,10,0.0,0.0,0.0,0.0,1,6.0082516759117945,-2.7493363126779187
72,-2.6811,0,-9.63388,10,0.0,0.0,0.0,0.0,1,6.01175455657396,-2.714307506056258
73,-2.64734,0,-9.64321,10,0.0,0.0,0.0,0.0,1,6.015257110893595,-2.6792819628599176
74,-2.61355,0,-9.65243,10,0.0,0.0,0.0,0.0,1,6.018759644220475,-2.644256629591112
75,-2.57973,0,-9.66152,10,0.0,0.0,0.0,0.0,1,6.022261674477916,-2.6092363270167027
76,-2.54588,0,-9.6705,10,0.0,0.0,0.0,0.0,1,6.025763765020893,-2.5742154215869277
77,-2.51199,0,-9.67935,10,0.0,0.0,0.0,0.0,1,6.029266415268539,-2.5391889191104724
78,-2.47808,0,-9.68809,10,0.0,0.0,0.0,0.0,1,6.032768240063605,-2.5041706711598124
79,-2.44413,0,-9.69671,10,0.0,0.0,0.0,0.0,1,6.036270965597395,-2.469143415821911
80,-2.41016,0,-9.70521,10,0.0,0.0,0.0,0.0,1,6.039772697440064,-2.4341260973952217
81,-2.37615,0,-9.71359,10,0.0,0.0,0.0,0.0,1,6.043275419825144,-2.3990988735444247
82,-2.34212,0,-9.72186,10,0.0,0.0,0.0,0.0,1,6.046777469134827,-2.3640783804475944
83,-2.30805,0,-9.73,10,0.0,0.0,0.0,0.0,1,6.0502803611189515,-2.329049460606349
84,-2.27396,0,-9.73802,10,0.0,0.0,0.0,0.0,1,6.053782432246196,-2.294028749333904
85,-2.23984,0,-9.74593,10,0.0,0.0,0.0,0.0,1,6.057284922725889,-2.259003844536977
86,-2.20569,0,-9.75371,10,0.0,0.0,0.0,0.0,1,6.060787425200744,-2.223978819788421
87,-2.17152,0,-9.76138,10,0.0,0.0,0.0,0.0,1,6.064289452088629,-2.188958550909568
88,-2.13732,0,-9.76892,10,0.0,0.0,0.0,0.0,1,6.067791584281946,-2.153937228976403
89,-2.10309,0,-9.77635,10,0.0,0.0,0.0,0.0,1,6.071294296658852,-2.118910105207341
90,-2.06884,0,-9.78366,10,0.0,0.0,0.0,0.0,1,6.074796437666436,-2.083888695131506
91,-2.03456,0,-9.79084,10,0.0,0.0,0.0,0.0,1,6.078298824711686,-2.0488648246790007
92,-2.00026,0,-9.79791,10,0.0,0.0,0.0,0.0,1,6.081800932283913,-2.013843748956738
93,-1.96593,0,-9.80485,10,0.0,0.0,0.0,0.0,1,6.08530337920854,-1.9788192797104642
94,-1.93158,0,-9.81168,10,0.0,0.0,0.0,0.0,1,6.088805624836688,-1.9437968234289826
95,-1.8972,0,-9.81838,10,0.0,0.0,0.0,0.0,1,6.09230830310347,-1.908770040761155
96,-1.8628,0,-9.82497,10,0.0,0.0,0.0,0.0,1,6.095810858237202,-1.8737444894238422
97,-1.82838,0,-9.83143,10,0.0,0.0,0.0,0.0,1,6.099312956098702,-1.8387235108088475
98,-1.79394,0,-9.83777,10,0.0,0.0,0.0,0.0,1,6.102814828290769,-1.8037047888881759
99,-1.75947,0,-9.844,10,0.0,0.0,0.0,0.0,1,6.106317677060315,-1.7686763011927127
100,-1.72498,0,-9.8501,10,0.0,0.0,0.0,0.0,1,6.109820205798327,-1.7336510138125902
101,-1.69047,0,-9.85608,10,0.0,0.0,0.0,0.0,1,6.113322635786254,-1.6986267139333222
102,-1.65595,0,-9.86194,10,0.0,0.0,0.0,0.0,1,6.1168240227251705,-1.6636128445441614
103,-1.6214,0,-9.86768,10,0.0,0.0,0.0,0.0,1,6.12032638032814,-1.6285892685144603
104,-1.58683,0,-9.8733,10,0.0,0.0,0.0,0.0,1,6.12382876488763,-1.5935654229195606
105,-1.55224,0,-9.87879,10,0.0,0.0,0.0,0.0,1,6.127331063077919,-1.5585424410166766
106,-1.51763,0,-9.88417,10,0.0,0.0,0.0,0.0,1,6.130833630700989,-1.5235167647859669
107,-1.483,0,-9.88942,10,0.0,0.0,0.0,0.0,1,6.134336202658437,-1.4884910452114894
108,-1.44836,0,-9.89456,10,0.0,0.0,0.0,0.0,1,6.1378381314329244,-1.453471757466616
109,-1.41369,0,-9.89957,10,0.0,0.0,0.0,0.0,1,6.141341144161198,-1.418441630183878
110,-1.37901,0,-9.90446,10,0.0,0.0,0.0,0.0,1,6.144843451601874,-1.3834185557771264
111,-1.34432,0,-9.90923,10,0.0,0.0,0.0,0.0,1,6.148345094149785,-1.3484021302980125
112,-1.3096,0,-9.91388,10,0.0,0.0,0.0,0.0,1,6.151848095023729,-1.3133721215585723
113,-1.27487,0,-9.9184,10,0.0,0.0,0.0,0.0,1,6.155350386261765,-1.2783492091782094
114,-1.24013,0,-9.92281,10,0.0,0.0,0.0,0.0,1,6.158852266771989,-1.2433304040759765
115,-1.20537,0,-9.92709,10,0.0,0.0,0.0,0.0,1,6.16235451826553,-1.2083078891405634
116,-1.17059,0,-9.93125,10,0.0,0.0,0.0,0.0,1,6.165857310018138,-1.1732799716144768
117,-1.1358,0,-9.93529,10,0.0,0.0,0.0,0.0,1,6.169359690249766,-1.1382561692982023
118,-1.101,0,-9.93921,10,0.0,0.0,0.0,0.0,1,6.1728616994913095,-1.1032360768827658
119,-1.06618,0,-9.943,10,0.0,0.0,0.0,0.0,1,6.176364265982491,-1.0682104119709521
120,-1.03135,0,-9.94667,10,0.0,0.0,0.0,0.0,1,6.179866550324464,-1.0331875685512273
121,-0.996508,0,-9.95022,10,0.0,0.0,0.0,0.0,1,6.183368792092104,-0.9981651508748257
122,-0.961653,0,-9.95365,10,0.0,0.0,0.0,0.0,1,6.186871131616138,-0.9631417556344815
123,-0.926786,0,-9.95696,10,0.0,0.0,0.0,0.0,1,6.1903735102203585,-0.9281179695922788
124,-0.891908,0,-9.96015,10,0.0,0.0,0.0,0.0,1,6.19387586909089,-0.8930943808869642
125,-0.857019,0,-9.96321,10,0.0,0.0,0.0,0.0,1,6.197378163215639,-0.858071439639474
126,-0.822119,0,-9.96615,10,0.0,0.0,0.0,0.0,1,6.200880525964331,-0.8230478121525522
127,-0.78721,0,-9.96897,10,0.0,0.0,0.0,0.0,1,6.2043827986438345,-0.7880250853575177
128,-0.75229,0,-9.97166,10,0.0,0.0,0.0,0.0,1,6.207885145974701,-0.7530016120488554
129,-0.717362,0,-9.97424,10,0.0,0.0,0.0,0.0,1,6.211387463355072,-0.7179784382451402
130,-0.682424,0,-9.97669,10,0.0,0.0,0.0,0.0,1,6.2148898437947455,-0.6829546338484107
131,-0.647478,0,-9.97902,10,0.0,0.0,0.0,0.0,1,6.218392203528926,-0.6479310365066056
132,-0.612525,0,-9.98122,10,1.2344e-05,1.0326e-10,0.0015927,0.00159275,1,6.221894421933883,-0.6129088524570321
133,-0.577563,0,-9.98331,10,0.00155113,1.29755e-08,0.200137,0.200143,1,6.225396865053688,-0.5778844212589789
134,-0.542595,0,-9.98527,10,0.00245546,2.05403e-08,1.07529,1.0753,1,6.228899154820259,-0.5428615235932739
135,-0.50762,0,-9.98711,10,0.000401862,3.36125e-09,2.58006,2.58006,1,6.232401492675935,-0.5078381450365157
136,-0.472639,0,-9.98882,10,4.15929e-08,6.77081e-13,3.64124,3.64124,1,6.235903771842743,-0.47281535336843206
137,-0.437652,0,-9.99042,10,1.0722e-08,2.60904e-13,4.31587,4.31587,1,6.239406130666933,-0.4377917651265335
138,-0.402659,0,-9.99189,10,2.36485e-13,-7.06774e-15,4.83262,4.83262,1,6.242908518437919,-0.40276788741667247
139,-0.367662,0,-9.99324,10,2.11961e-13,-4.23745e-15,5.26768,5.26768,1,6.246410822868421,-0.3677448431116517
140,-0.33266,0,-9.99447,10,3.98771e-14,6.01018e-15,5.63416,5.63416,1,6.249913184134521,-0.3327212304506517
141,-0.297654,0,-9.99557,10,3.64382e-14,1.21241e-14,5.94886,5.94886,1,6.253415512782797,-0.29769794396788996
142,-0.262645,0,-9.99655,10,9.67746e-14,3.91337e-15,6.21881,6.21881,1,6.256917785845949,-0.26267521333637234
143,-0.227632,0,-9.99741,10,-9.02852e-14,3.46168e-15,6.44679,6.44679,1,6.260420143501179,-0.22765163678407419
144,-0.192616,0,-9.99814,10,-1.07166e-13,2.12977e-15,6.63648,6.63648,1,6.263922506731722,-0.19262800447863526
145,-0.157598,0,-9.99876,10,4.2791e-14,6.39555e-16,6.79188,6.79188,1,6.2674248577736495,-0.15760449405937038
146,-0.122579,0,-9.99925,10,-4.37055e-15,1.77955e-15,6.91431,6.91431,1,6.270927101792391,-0.12258205387195176
147,-0.0875572,0,-9.99962,10,-1.14362e-13,8.4502e-15,7.00209,7.00209,1,6.274429478210314,-0.08755828969272272
148,-0.0525348,0,-9.99986,10,1.59143e-14,6.25492e-15,7.05984,7.05984,1,6.277931801961422,-0.05253505218163923
149,-0.0175117,0,-9.99998,10,1.38055e-13,-1.08809e-14,7.08946,7.08946,1,6.281434135467291,-0.017511717122957293
150,0.0175117,0,-9.99998,10,-4.40402e-14,-8.53111e-15,7.08949,7.08949,1,0.0017511717122955517,0.017511717122955517
151,0.0525348,0,-9.99986,10,-2.24658e-13,3.59124e-15,7.06007,7.06007,1,0.005253505218163923,0.05253505218163923
152,0.0875572,0,-9.99962,10,-1.8357e-13,4.37254e-15,7.00233,7.00233,1,0.008755828969272628,0.08755828969272628
153,0.122579,0,-9.99925,10,2.4224e-14,-2.68549e-15,6.91448,6.91448,1,0.012258205387195353,0.12258205387195353
154,0.157598,0,-9.99876,10,1.34597e-13,-8.53978e-15,6.79209,6.79209,1,0.015760449405935795,0.15760449405935795
155,0.192616,0,-9.99814,10,4.11528e-14,-8.11171e-15,6.63667,6.63667,1,0.01926280044786388,0.19262800447863881
156,0.227632,0,-9.99741,10,-7.28834e-14,-1.57066e-15,6.44696,6.44696,1,0.02276516367840742,0.22765163678407419
157,0.262645,0,-9.99655,10,5.21576e-14,-3.9995e-15,6.21907,6.21907,1,0.02626752133363741,0.2626752133363741
158,0.297654,0,-9.99557,10,1.44097e-13,-9.41394e-15,5.94957,5.94957,1,0.029769794396788285,0.29769794396788285
159,0.33266,0,-9.99447,10,2.30762e-14,-8.40549e-15,5.63497,5.63497,1,0.033272123045064994,0.33272123045064994
160,0.367662,0,-9.99324,10,-5.92604e-14,-6.34812e-15,5.26835,5.26835,1,0.03677448431116481,0.3677448431116481
161,0.402659,0,-9.99189,10,-4.95833e-14,-1.23983e-15,4.83316,4.83316,1,0.04027678874166707,0.4027678874166707
162,0.437652,0,-9.99042,10,-1.07116e-08,-7.3002e-13,4.31639,4.31639,1,0.04377917651265317,0.43779176512653173
163,0.472639,0,-9.98882,10,-4.15679e-08,-1.72756e-12,3.64203,3.64203,1,0.047281535336843206,0.47281535336843206
164,0.50762,0,-9.98711,10,-0.00040298,-1.01015e-08,2.58127,2.58127,1,0.050783814503651215,0.5078381450365121
165,0.542595,0,-9.98527,10,-0.00246231,-6.17335e-08,1.07687,1.07687,1,0.05428615235932721,0.5428615235932721
166,0.577563,0,-9.98331,10,-0.00155551,-3.89992e-08,0.200892,0.200898,1,0.057788442125898065,0.5778844212589807
167,0.612525,0,-9.98122,10,-1.238e-05,-3.10389e-10,0.00159887,0.00159892,1,0.06129088524570303,0.6129088524570303
168,0.647478,0,-9.97902,10,0.0,0.0,0.0,0.0,1,0.06479310365066038,0.6479310365066038
169,0.682424,0,-9.97669,10,0.0,0.0,0.0,0.0,1,0.06829546338484072,0.6829546338484072
170,0.717362,0,-9.97424,10,0.0,0.0,0.0,0.0,1,0.07179784382451437,0.7179784382451437
171,0.75229,0,-9.97166,10,0.0,0.0,0.0,0.0,1,0.07530016120488536,0.7530016120488536
172,0.78721,0,-9.96897,10,0.0,0.0,0.0,0.0,1,0.07880250853575088,0.7880250853575088
173,0.822119,0,-9.96615,10,0.0,0.0,0.0,0.0,1,0.08230478121525486,0.8230478121525486
174,0.857019,0,-9.96321,10,0.0,0.0,0.0,0.0,1,0.0858071439639474,0.858071439639474
175,0.891908,0,-9.96015,10,0.0,0.0,0.0,0.0,1,0.08930943808869607,0.8930943808869607
176,0.926786,0,-9.95696,10,0.0,0.0,0.0,0.0,1,0.0928117969592277,0.928117969592277
177,0.961653,0,-9.95365,10,0.0,0.0,0.0,0.0,1,0.09631417556344779,0.9631417556344779
178,0.996508,0,-9.95022,10,0.0,0.0,0.0,0.0,1,0.09981651508748257,0.9981651508748257
179,1.03135,0,-9.94667,10,0.0,0.0,0.0,0.0,1,0.10331875685512237,1.0331875685512237
180,1.06618,0,-9.943,10,0.0,0.0,0.0,0.0,1,0.10682104119709557,1.0682104119709557
181,1.101,0,-9.93921,10,0.0,0.0,0.0,0.0,1,0.11032360768827676,1.1032360768827676
182,1.1358,0,-9.93529,10,0.0,0.0,0.0,0.0,1,0.1138256169298204,1.138256169298204
183,1.17059,0,-9.93125,10,0.0,0.0,0.0,0.0,1,0.11732799716144804,1.1732799716144804
184,1.20537,0,-9.92709,10,0.0,0.0,0.0,0.0,1,0.12083078891405652,1.2083078891405652
185,1.24013,0,-9.92281,10,0.0,0.0,0.0,0.0,1,0.1243330404075973,1.243330404075973
186,1.27487,0,-9.9184,10,0.0,0.0,0.0,0.0,1,0.12783492091782112,1.2783492091782112
187,1.3096,0,-9.91388,10,0.0,0.0,0.0,0.0,1,0.13133721215585759,1.3133721215585759
188,1.34432,0,-9.90923,10,0.0,0.0,0.0,0.0,1,0.13484021302980143,1.3484021302980143
189,1.37901,0,-9.90446,10,0.0,0.0,0.0,0.0,1,0.13834185557771228,1.3834185557771228
190,1.41369,0,-9.89957,10,0.0,0.0,0.0,0.0,1,0.14184416301838798,1.4184416301838798
191,1.44836,0,-9.89456,10,0.0,0.0,0.0,0.0,1,0.14534717574666178,1.4534717574666178
192,1.483,0,-9.88942,10,0.0,0.0,0.0,0.0,1,0.1488491045211493,1.488491045211493
193,1.51763,0,-9.88417,10,0.0,0.0,0.0,0.0,1,0.15235167647859704,1.5235167647859704
194,1.55224,0,-9.87879,10,0.0,0.0,0.0,0.0,1,0.15585424410166748,1.5585424410166748
195,1.58683,0,-9.8733,10,0.0,0.0,0.0,0.0,1,0.15935654229195606,1.5935654229195606
196,1.6214,0,-9.86768,10,0.0,0.0,0.0,0.0,1,0.1628589268514462,1.628589268514462
197,1.65595,0,-9.86194,10,0.0,0.0,0.0,0.0,1,0.16636128445441578,1.6636128445441578
198,1.69047,0,-9.85608,10,0.0,0.0,0.0,0.0,1,0.16986267139333222,1.6986267139333222
199,1.72498,0,-9.8501,10,0.0,0.0,0.0,0.0,1,0.1733651013812585,1.733651013812585
200,1.75947,0,-9.844,10,0.0,0.0,0.0,0.0,1,0.1768676301192702,1.768676301192702
201,1.79394,0,-9.83777,10,0.0,0.0,0.0,0.0,1,0.18037047888881652,1.8037047888881652
202,1.82838,0,-9.83143,10,0.0,0.0,0.0,0.0,1,0.1838723510808844,1.838723510808844
203,1.8628,0,-9.82497,10,0.0,0.0,0.0,0.0,1,0.18737444894238386,1.8737444894238386
204,1.8972,0,-9.81838,10,0.0,0.0,0.0,0.0,1,0.19087700407611585,1.9087700407611585
205,1.93158,0,-9.81168,10,0.0,0.0,0.0,0.0,1,0.19437968234289826,1.9437968234289826
206,1.96593,0,-9.80485,10,0.0,0.0,0.0,0.0,1,0.19788192797104642,1.9788192797104642
207,2.00026,0,-9.79791,10,0.0,0.0,0.0,0.0,1,0.20138437489567362,2.0138437489567362
208,2.03456,0,-9.79084,10,0.0,0.0,0.0,0.0,1,0.20488648246790042,2.048864824679004
209,2.06884,0,-9.78366,10,0.0,0.0,0.0,0.0,1,0.2083888695131506,2.083888695131506
210,2.10309,0,-9.77635,10,0.0,0.0,0.0,0.0,1,0.2118910105207341,2.118910105207341
211,2.13732,0,-9.76892,10,0.0,0.0,0.0,0.0,1,0.21539372289764014,2.1539372289764014
212,2.17152,0,-9.76138,10,0.0,0.0,0.0,0.0,1,0.218895855090957,2.18895855090957
213,2.20569,0,-9.75371,10,0.0,0.0,0.0,0.0,1,0.22239788197884192,2.223978819788419
214,2.23984,0,-9.74593,10,0.0,0.0,0.0,0.0,1,0.22590038445369753,2.2590038445369753
215,2.27396,0,-9.73802,10,0.0,0.0,0.0,0.0,1,0.22940287493339007,2.2940287493339007
216,2.30805,0,-9.73,10,0.0,0.0,0.0,0.0,1,0.23290494606063472,2.329049460606347
217,2.34212,0,-9.72186,10,0.0,0.0,0.0,0.0,1,0.23640783804475962,2.364078380447596
218,2.37615,0,-9.71359,10,0.0,0.0,0.0,0.0,1,0.2399098873544423,2.399098873544423
219,2.41016,0,-9.70521,10,0.0,0.0,0.0,0.0,1,0.24341260973952217,2.4341260973952217
220,2.44413,0,-9.69671,10,0.0,0.0,0.0,0.0,1,0.24691434158219128,2.4691434158219128
221,2.47808,0,-9.68809,10,0.0,0.0,0.0,0.0,1,0.2504170671159809,2.504170671159809
222,2.51199,0,-9.67935,10,0.0,0.0,0.0,0.0,1,0.2539188919110469,2.539188919110469
223,2.54588,0,-9.6705,10,0.0,0.0,0.0,0.0,1,0.25742154215869295,2.5742154215869295
224,2.57973,0,-9.66152,10,0.0,0.0,0.0,0.0,1,0.2609236327016706,2.6092363270167063
225,2.61355,0,-9.65243,10,0.0,0.0,0.0,0.0,1,0.26442566295911085,2.6442566295911085
226,2.64734,0,-9.64321,10,0.0,0.0,0.0,0.0,1,0.2679281962859914,2.679281962859914
227,2.6811,0,-9.63388,10,0.0,0.0,0.0,0.0,1,0.27143075060562527,2.7143075060562527
228,2.71483,0,-9.62443,10,0.0,0.0,0.0,0.0,1,0.2749336312677908,2.749336312677908
229,2.74852,0,-9.61487,10,0.0,0.0,0.0,0.0,1,0.27843564590447656,2.7843564590447656
230,2.78217,0,-9.60518,10,0.0,0.0,0.0,0.0,1,0.281937387702782,2.81937387702782
231,2.8158,0,-9.59538,10,0.0,0.0,0.0,0.0,1,0.28544026956508173,2.8544026956508173
232,2.84939,0,-9.58546,10,0.0,0.0,0.0,0.0,1,0.28894269023543284,2.8894269023543284
233,2.88294,0,-9.57542,10,0.0,0.0,0.0,0.0,1,0.292444696613714,2.9244469661371397
234,2.91646,0,-9.56526,10,0.0,0.0,0.0,0.0,1,0.295947292156276,2.95947292156276
235,2.94994,0,-9.55499,10,0.0,0.0,0.0,0.0,1,0.2994492702452378,2.994492702452378
236,2.98339,0,-9.5446,10,0.0,0.0,0.0,0.0,1,0.30295192059178433,3.0295192059178433
237,3.0168,0,-9.53409,10,0.0,0.0,0.0,0.0,1,0.306454333612038,3.06454333612038
238,3.05017,0,-9.52347,10,0.0,0.0,0.0,0.0,1,0.30995625124872106,3.0995625124872106
239,3.08351,0,-9.51273,10,0.0,0.0,0.0,0.0,1,0.3134589700988304,3.134589700988304
240,3.11681,0,-9.50187,10,0.0,0.0,0.0,0.0,1,0.31696158371451943,3.1696158371451943
241,3.15006,0,-9.4909,10,0.0,0.0,0.0,0.0,1,0.32046287496910963,3.2046287496910963
242,3.18329,0,-9.4798,10,0.0,0.0,0.0,0.0,1,0.3239663647949049,3.2396636479490493
243,3.21647,0,-9.4686,10,0.0,0.0,0.0,0.0,1,0.3274682979240122,3.274682979240122
244,3.24961,0,-9.45727,10,0.0,0.0,0.0,0.0,1,0.33097062541631406,3.3097062541631406
245,3.28271,0,-9.44584,10,0.0,0.0,0.0,0.0,1,0.33447241937918726,3.3447241937918726
246,3.31577,0,-9.43428,10,0.0,0.0,0.0,0.0,1,0.33797470167739085,3.3797470167739085
247,3.3488,0,-9.42261,10,0.0,0.0,0.0,0.0,1,0.3414778017019522,3.414778017019522
248,3.38178,0,-9.41082,10,0.0,0.0,0.0,0.0,1,0.34498020899079407,3.4498020899079407
249,3.41472,0,-9.39892,10,0.0,0.0,0.0,0.0,1,0.3484825724488605,3.484825724488605
250,3.44761,0,-9.3869,10,0.0,0.0,0.0,0.0,1,0.3519843352053069,3.519843352053069
251,3.48047,0,-9.37477,10,0.0,0.0,0.0,0.0,1,0.35548707472224983,3.5548707472224983
252,3.51328,0,-9.36252,10,0.0,0.0,0.0,0.0,1,0.35898930322588996,3.5898930322588996
253,3.54605,0,-9.35016,10,0.0,0.0,0.0,0.0,1,0.3624916517041257,3.6249165170412567
254,3.57877,0,-9.33769,10,0.0,0.0,0.0,0.0,1,0.36599322343864316,3.6599322343864316
255,3.61146,0,-9.32509,10,0.0,0.0,0.0,0.0,1,0.3694966465549747,3.694966465549747
256,3.64409,0,-9.31239,10,0.0,0.0,0.0,0.0,1,0.3729980869371161,3.729980869371161
257,3.67669,0,-9.29957,10,0.0,0.0,0.0,0.0,1,0.37650110468650677,3.7650110468650677
258,3.70923,0,-9.28663,10,0.0,0.0,0.0,0.0,1,0.38000295673719275,3.8000295673719275
259,3.74174,0,-9.27359,10,0.0,0.0,0.0,0.0,1,0.38350573136624977,3.8350573136624977
260,3.77419,0,-9.26043,10,0.0,0.0,0.0,0.0,1,0.38700742859610404,3.8700742859610404
261,3.8066,0,-9.24715,10,0.0,0.0,0.0,0.0,1,0.3905099524907296,3.905099524907296
262,3.83897,0,-9.23376,10,0.0,0.0,0.0,0.0,1,0.3940129658310969,3.940129658310969
263,3.87128,0,-9.22026,10,0.0,0.0,0.0,0.0,1,0.39751466148333847,3.9751466148333847
264,3.90355,0,-9.20664,10,0.0,0.0,0.0,0.0,1,0.4010173161794537,4.010173161794537
265,3.93577,0,-9.19292,10,0.0,0.0,0.0,0.0,1,0.4045192700449407,4.045192700449407
266,3.96794,0,-9.17908,10,0.0,0.0,0.0,0.0,1,0.408021348014838,4.08021348014838
267,4.00007,0,-9.16512,10,0.0,0.0,0.0,0.0,1,0.411524517270518,4.11524517270518
268,4.03214,0,-9.15106,10,0.0,0.0,0.0,0.0,1,0.4150261876096337,4.150261876096337
269,4.06417,0,-9.13688,10,0.0,0.0,0.0,0.0,1,0.41852903488594695,4.1852903488594695
270,4.09614,0,-9.12259,10,0.0,0.0,0.0,0.0,1,0.42203087133164185,4.2203087133164185
271,4.12807,0,-9.10819,10,0.0,0.0,0.0,0.0,1,0.4255335639210056,4.255335639210056
272,4.15994,0,-9.09367,10,0.0,0.0,0.0,0.0,1,0.4290357466141881,4.290357466141881
273,4.19177,0,-9.07905,10,0.0,0.0,0.0,0.0,1,0.432538451823949,4.32538451823949
274,4.22354,0,-9.06431,10,0.0,0.0,0.0,0.0,1,0.4360407384812568,4.360407384812568
275,4.25526,0,-9.04946,10,0.0,0.0,0.0,0.0,1,0.4395431409915016,4.395431409915016
276,4.28693,0,-9.0345,10,0.0,0.0,0.0,0.0,1,0.4430457003789039,4.430457003789039
277,4.31854,0,-9.01943,10,0.0,0.0,0.0,0.0,1,0.44654755571255667,4.465475557125567
278,4.3501,0,-9.00425,10,0.0,0.0,0.0,0.0,1,0.4500496529701419,4.500496529701419
279,4.38161,0,-8.98896,10,0.0,0.0,0.0,0.0,1,0.45355203316541903,4.53552033165419
280,4.41307,0,-8.97356,10,0.0,0.0,0.0,0.0,1,0.45705473729100987,4.570547372910099
281,4.44447,0,-8.95805,10,0.0,0.0,0.0,0.0,1,0.46055691051038217,4.605569105103822
282,4.47582,0,-8.94243,10,0.0,0.0,0.0,0.0,1,0.46405949269482516,4.640594926948252
283,4.50711,0,-8.9267,10,0.0,0.0,0.0,0.0,1,0.46756163211908053,4.675616321190805
284,4.53834,0,-8.91086,10,0.0,0.0,0.0,0.0,1,0.47106337444645074,4.7106337444645074
285,4.56953,0,-8.89491,10,0.0,0.0,0.0,0.0,1,0.4745665443520384,4.745665443520384
286,4.60065,0,-8.87885,10,0.0,0.0,0.0,0.0,1,0.47806851426378216,4.780685142637822
287,4.63172,0,-8.86268,10,0.0,0.0,0.0,0.0,1,0.48157110724499397,4.81571107244994
288,4.66273,0,-8.84641,10,0.0,0.0,0.0,0.0,1,0.4850730132270673,4.850730132270673
289,4.69368,0,-8.83002,10,0.0,0.0,0.0,0.0,1,0.4885752073729055,4.885752073729055
290,4.72458,0,-8.81353,10,0.0,0.0,0.0,0.0,1,0.4920776811310663,4.920776811310663
291,4.75542,0,-8.79693,10,0.0,0.0,0.0,0.0,1,0.49558006185323755,4.9558006185323755
292,4.7862,0,-8.78022,10,0.0,0.0,0.0,0.0,1,0.49908239526614206,4.990823952661421
293,4.81692,0,-8.7634,10,0.0,0.0,0.0,0.0,1,0.5025847270998973,5.025847270998973
294,4.84759,0,-8.74648,10,0.0,0.0,0.0,0.0,1,0.5060874929742365,5.060874929742365
295,4.87819,0,-8.72945,10,0.0,0.0,0.0,0.0,1,0.5095894662553109,5.095894662553109
296,4.90873,0,-8.71231,10,0.0,0.0,0.0,0.0,1,0.5130915690221816,5.130915690221816
297,4.93922,0,-8.69506,10,0.0,0.0,0.0,0.0,1,0.5165947165109568,5.165947165109568
298,4.96964,0,-8.67771,10,0.0,0.0,0.0,0.0,1,0.5200967167259396,5.200967167259396
299,5.0,0,-8.66025,10,0.0,0.0,0.0,0.0,1,0.5235989774905887,5.235989774905887


==> fig/numerical_examples/convergence_plot/plot_coordinates_nurbs27-hex20_embedded_mesh_curved_without_deletion_cells_nonmatching_meshes_epsilon_10000_cubature_1_epsilon_10000_ref_sol_nurbs27-hex20_size_3_128.txt <==
1.5 0.19352557874119433
0.75 0.08299631268219265
0.5 0.03518837217316482
0.375 0.021572249287137545
0.25 0.008823702424196929
0.1875 0.005294069012373827
0.125 0.0017789932303643944
0.09375 0.0011075585180469704


==> fig/numerical_examples/convergence_plot/plot_coordinates_nurbs27-hex8_embedded_mesh_curved_without_deletion_cells_nonmatching_meshes_epsilon_10000_cubature_1_epsilon_10000_ref_sol_nurbs27-hex20_size_3_128.txt <==
1.5 0.524707062982941
0.75 0.31672617270448494
0.5 0.2160238194553945
0.375 0.1768730962346694
0.25 0.1216062943554549
0.1875 0.09237210127986598
0.125 0.06236333542337423
0.09375 0.04710199473552052

